Decentralized Scalar Field Mapping using Gaussian Process

Decentralized Gaussian process (GP) methods provide a scalable framework for multi-agent scalar-field estimation by allowing each agent to maintain a local GP over its assigned subdomain. Because neighboring agents condition their GP models on different measurements, their GP posteriors generally disagree over overlapping regions. This paper introduces the inducing points decentralized Gaussian process (IPD-GP) framework, which exploits these discrepancies to improve posterior consistency over shared regions. Each sender constructs receiver-specific data packets by selecting inducing locations targeted at the pairwise overlap and transmitting the corresponding posterior means and variances. Each receiver then selectively assimilates informative packets as persistent fictitious measurements in its local GP. The developed architecture preserves decentralized computation and communication without requiring full dataset exchange or centralized inference. Performance is evaluated using normalized root-mean-square error, negative log predictive density, and their overlap-restricted counterparts, with comparisons against non-communicating local GPs, decentralized aggregation methods, and a centralized GP. Simulation results show that IPD-GP achieves competitive predictive accuracy while reducing inter-agent communication.

==> sim_data/baseline_history.csv <==
t,nrmse_prop,nrmse_self,nrmse_gpoe,nrmse_grbcm,nrmse_cen,ormse_prop,ormse_self,ormse_gpoe,ormse_grbcm,ormse_cen,nlpd_prop,nlpd_self,nlpd_gpoe,nlpd_grbcm,nlpd_cen,onlpd_prop,onlpd_self,onlpd_gpoe,onlpd_grbcm,onlpd_cen,mae_prop,mae_self,mae_gpoe,mae_grbcm,mae_cen,cov_prop,cov_self,cov_gpoe,cov_grbcm,cov_cen
1,0.207666227990986,0.211024250578736,0.207847537776937,0.191364574646001,0.191369962981539,0.695415120068026,0.716841095000219,0.675270970170225,0.625014820117294,0.625012057051132,0.979669377737483,1.00694792477546,0.998568310459256,0.858886315101022,0.859200333387995,0.995974321575305,1.04789042069346,0.969339030780485,0.814642302262841,0.814475383783773,0.167423971767923,0.170633558567858,0.167517195381454,0.153621177370934,0.153648289786431,0.952777777777778,0.953333333333333,0.954722222222222,0.9725,0.972777777777778
2,0.179102136749634,0.203942916913812,0.192038184526098,0.188155007028177,0.175363566463302,0.582336243729114,0.695439530866306,0.628337228640291,0.60081694363872,0.567103289396009,0.796453052713844,0.953284534429262,0.900672243748245,0.812341642763094,0.73068148384369,0.737816137050443,0.975507738821045,0.867932837029124,0.706814436903795,0.634626031874691,0.138013509650571,0.160408197657139,0.155132715057437,0.146196905555039,0.130609371560199,0.953055555555556,0.934444444444444,0.978055555555556,0.949722222222222,0.950555555555556
3,0.134742896749191,0.190432639569572,0.172137944029394,0.166831747752478,0.127286537822437,0.39332899915445,0.630593766408041,0.555133636653432,0.523138278844697,0.383215116432517,0.57590683579805,0.852892852207923,0.775629977017809,0.639139121835282,0.461950435287189,0.472059690090952,0.847983764281142,0.716359106627748,0.494975494673921,0.322829743177342,0.110965494684408,0.149700475009413,0.141258854828713,0.13060286288782,0.101877431340038,0.991111111111111,0.944722222222222,1,0.980555555555556,0.9925
4,0.128516963833418,0.177353149382563,0.164364887252021,0.154093779068773,0.123709261211816,0.358128187809757,0.57561276965899,0.52429489301105,0.484324061374839,0.35897223652813,0.479518991836736,0.743750198399116,0.694693126101308,0.53927803764753,0.396597035220839,0.345212468826258,0.714105137178378,0.61524260680096,0.406472201561829,0.24467628194356,0.102813553264046,0.136367238916294,0.130937165545327,0.118965561274195,0.0984112249797297,0.99,0.952222222222222,1,0.976666666666667,0.986666666666667
5,0.129976357358405,0.179305300412945,0.164787387211213,0.172763624849451,0.123631876693486,0.367284708363499,0.581497869574458,0.528500528109549,0.555169374305939,0.359113392308569,0.447820495166908,0.713788886605589,0.672933649596913,0.63978196487385,0.372047632970995,0.318369010559838,0.683406372854595,0.601354515393901,0.548777397459202,0.235801654291234,0.104102412931448,0.13837099382738,0.131749520758626,0.134595223302459,0.0988906399515078,0.987777777777778,0.947777777777778,1,0.960277777777778,0.983611111111111
6,0.108968987897185,0.151083007273404,0.149727669438577,0.139241785608767,0.106229601606228,0.342422658791396,0.536372161887155,0.502189688379973,0.460285604155297,0.334066650971729,0.309381049268573,0.54735869154817,0.587789251201327,0.434100350411016,0.266435935672825,0.267637522054518,0.623222272460861,0.568204645074417,0.394783410346077,0.204261343533848,0.0882245251957626,0.116562796542205,0.118435341974061,0.109545232352087,0.0865105164763038,0.986111111111111,0.973611111111111,1,0.976944444444444,0.978888888888889
7,0.10043933108533,0.143558252994025,0.143230367127371,0.129625220062915,0.0973079337767642,0.302582730923893,0.512038105065528,0.485105844314377,0.440368013248445,0.294857312229451,0.199284046753137,0.459286457058819,0.522708640912004,0.33316898395193,0.153342069258517,0.176556493559667,0.57356714577836,0.527618491961743,0.347373462817292,0.111009420174824,0.0792565668202636,0.109288590308945,0.111365511654751,0.0998215102932231,0.0774870190884819,0.983333333333333,0.9725,1,0.968611111111111,0.975
8,0.0924816960446422,0.107042572446037,0.124898731793676,0.118841345645365,0.092142910357452,0.296640711861375,0.38238809223591,0.418021639560913,0.413808699712935,0.290669980787259,0.116152576174064,0.271733742168732,0.421392649810248,0.226073752728456,0.0739573494449963,0.120512781875865,0.399601289156783,0.425944705762445,0.260862874542771,0.0398066566418506,0.0727042103210984,0.0829116947986034,0.0975711230984601,0.0912426835794631,0.0710529918468263,0.985833333333333,0.990833333333333,1,0.969166666666667,0.965277777777778
9,0.0867482124028782,0.101569382035433,0.119835700030101,0.0938202341589531,0.0839794523532443,0.274695354489535,0.361388439068915,0.397298122996498,0.287789807894271,0.255887638801389,0.0480685658224183,0.227246970452356,0.381536664170884,0.0794163935166161,-0.000674767618929817,0.0385988071912896,0.354645027830115,0.384907839972293,0.0488006998019769,-0.0502968163331566,0.0675274761724684,0.0789936099930681,0.0927009241622183,0.0724252250532921,0.0645057044517021,0.986111111111111,0.991111111111111,1,0.982222222222222,0.968888888888889
10,0.0844250051850675,0.101355725606208,0.119289622537784,0.0931444233524276,0.0854375937854163,0.264733433575406,0.361645536885078,0.39552586716379,0.294993599175455,0.265603528901114,0.00403122026486173,0.199072475015838,0.348289342403005,0.0683316233565728,-0.00268466533549626,-0.0325383672952746,0.304420870699307,0.328886215449786,0.0299565832159803,-0.0639714692067298,0.0652538919510424,0.0782996923793715,0.0911558393998308,0.0712371211225757,0.0651002551107331,0.9875,0.986944444444444,1,0.966944444444444,0.954166666666667
11,0.0787678506515322,0.097252518909018,0.11167486646353,0.0854566980437018,0.0824365541626855,0.226817581252996,0.340107872414898,0.357480781895635,0.2381550323383,0.24888684897196,-0.0734204145405659,0.148919682594074,0.288799830011108,-0.063018875156691,-0.0674633359966264,-0.148750314931045,0.238110245757043,0.249090658412109,-0.152408648076422,-0.146001522848875,0.0584972727124199,0.0740492090726046,0.0848361726589991,0.059978886266419,0.0615640044378569,0.983888888888889,0.986388888888889,1,0.98,0.951944444444444
12,0.0751177582469228,0.0889915273771267,0.100606036740195,0.0839975878895202,0.0730466429228896,0.207025243401105,0.293123953773904,0.29419832247909,0.239891903948048,0.206759930863497,-0.140102637496442,0.0811789174046813,0.206271806918405,-0.0787771352908661,-0.168389180014263,-0.237203115826433,0.138699403665289,0.124745633790019,-0.14859005572239,-0.266393111187059,0.05423986785416,0.0652078055552238,0.0749398681615562,0.0605306716108762,0.0533985539241219,0.981388888888889,0.981666666666667,1,0.964166666666667,0.9575
13,0.0714426776750131,0.0876882073553863,0.0935648601878544,0.079337968009376,0.0683901997867726,0.205666102047405,0.300143211612049,0.28182617588351,0.230978376781566,0.200112215302948,-0.17190793601763,0.0585897750451356,0.155184502648052,-0.106443817729996,-0.204712805002878,-0.256885616217601,0.130564775623958,0.0946383706831927,-0.190017138669697,-0.297310562149603,0.0531047416517833,0.0651745640894077,0.0702910144503086,0.0562932121192429,0.0514728358888695,0.974166666666667,0.973888888888889,1,0.931666666666667,0.943888888888889
14,0.0690294187950228,0.0877787471592498,0.0924020000614938,0.0750016304135945,0.0669133851162622,0.196172939482503,0.29007283152678,0.27577328676662,0.1994211328065,0.195960598193279,-0.224611839391895,0.0384141666056542,0.121215095957516,-0.185139239222607,-0.252832623870662,-0.315320991201942,0.0812475110083921,0.0432069143986868,-0.305713128062987,-0.341562905606357,0.051404176865887,0.0657182486186118,0.0694210206557836,0.05412524811786,0.0499432239558547,0.974722222222222,0.964166666666667,1,0.942777777777778,0.945555555555556
15,0.0683911078329707,0.0883480766079705,0.0915967178148153,0.0788799603699535,0.0699292333284972,0.195822494502176,0.295491918900718,0.284027043349508,0.238076334384983,0.209501558272073,-0.261474873134949,0.0204743384331803,0.0952275695272534,-0.157296169901372,-0.233793017113337,-0.335704174037003,0.0878714556436117,0.0440320269778257,-0.199986835850529,-0.287725518255838,0.0500397279647882,0.0651536402986917,0.0677995266212586,0.0564315843708174,0.0510563847030052,0.961388888888889,0.955,0.994444444444444,0.920555555555556,0.916666666666667
16,0.0676346501762572,0.0884960479103155,0.0888753715514351,0.0754361161339912,0.0698596767351529,0.193527298383779,0.298891717197244,0.27732760318539,0.223990232363222,0.209138743592573,-0.297846068557389,-0.0123566483105193,0.0456394628940106,-0.208399914319661,-0.266279599980794,-0.374767267535648,0.0571183802525379,-0.00254951946216762,-0.269625810102921,-0.323543545158487,0.0485974487951193,0.0649195675133552,0.0638748019940994,0.0544795322310282,0.0503661839485397,0.955277777777778,0.951388888888889,0.993888888888889,0.92,0.910555555555556
17,0.0672352918572423,0.0852870196423888,0.0844321075193325,0.0770410962699378,0.0684363349939845,0.195835275766891,0.292337276490881,0.264036773057158,0.242739930277442,0.19740908434257,-0.290892668122814,-0.0489495820545079,-0.00250739391687258,-0.22557837267092,-0.314567417373693,-0.346000395660528,0.0302831678031703,-0.0477111101459822,-0.255609044664614,-0.406890718768447,0.0472998670326896,0.0619163765316256,0.0610280758794114,0.0517882747467939,0.0486851003032806,0.936944444444444,0.935833333333333,0.995,0.902222222222222,0.923888888888889
18,0.0686325607530727,0.0869052698559519,0.081729043638282,0.0742907463364196,0.0665592733692066,0.200846884063125,0.300860322620078,0.252759667842178,0.213541920760523,0.181855882411044,-0.308973904740902,-0.0722322396934854,-0.0409900920221883,-0.262133118476088,-0.378332768995341,-0.358507467821147,0.0125176580294161,-0.0891770464207785,-0.331117366209836,-0.492458978473285,0.0467063674139194,0.0611492623300827,0.0572427830970456,0.0528963040079779,0.0463082503350689,0.931944444444444,0.935555555555556,0.989722222222222,0.875,0.925833333333333
19,0.0686498741601515,0.0860263272744775,0.0801867019419133,0.0749238345870117,0.0674037204585206,0.209604264896549,0.30064683967926,0.251993851065262,0.23285642148051,0.195324833323243,-0.280954277384996,-0.0824798707360937,-0.0626660626642046,-0.233126414660477,-0.351993804117369,-0.294496772166604,0.00803706341558271,-0.10585165805645,-0.253156665622532,-0.436377510862577,0.0464048097596604,0.0602423187786875,0.0558980229642209,0.0516288248033495,0.0465023774398029,0.916944444444444,0.925555555555556,0.986388888888889,0.864444444444444,0.913333333333333
20,0.0627760121448895,0.0742487952437504,0.0711206808206398,0.0585685825204736,0.0586797488944334,0.175217300870703,0.240911833600866,0.19876956149371,0.145772876275272,0.131195003288815,-0.368091581331844,-0.160162930523772,-0.144051407445111,-0.471419518442757,-0.51162878082888,-0.430109985450118,-0.105886358954484,-0.237202780021582,-0.642921480116116,-0.706525594569208,0.0432612453089684,0.0541149493372854,0.0500329915154486,0.0410779638605749,0.0392547950571301,0.923888888888889,0.937777777777778,0.998333333333333,0.923888888888889,0.938611111111111
21,0.0627037023239666,0.0731517861116686,0.0698752115733177,0.0636397502550487,0.0583777371159267,0.176329533825444,0.23657613666659,0.192138658752282,0.184364785248691,0.128551586969023,-0.377638779286321,-0.184180543361591,-0.174513965173544,-0.363544122967755,-0.527399465807264,-0.436445506887586,-0.130090817835368,-0.272286733548689,-0.431015209905053,-0.724463113521597,0.043287451271532,0.0531177063093252,0.04857598319649,0.0435108993037702,0.0390425217774756,0.920833333333333,0.940277777777778,0.998888888888889,0.899444444444444,0.937777777777778
22,0.0606625226803123,0.0723428651884949,0.0690327489485363,0.0591590677412413,0.0570818691499823,0.1736149470823,0.238988431681006,0.193234456097717,0.146870427475286,0.130562041348946,-0.409389386429511,-0.200548273668431,-0.188132945910759,-0.47872025101899,-0.539796906147525,-0.449307416194268,-0.122570177234997,-0.270522895999549,-0.602668919623275,-0.712357483878903,0.0415061680342701,0.0523527491317796,0.0477968217482214,0.0418384521039291,0.0380399634314346,0.916944444444444,0.936944444444444,0.998333333333333,0.921944444444444,0.932222222222222
23,0.0512316777677135,0.0689155060657891,0.0605968783866583,0.0546218092651087,0.0495585249798258,0.158310412786048,0.245336011530322,0.187721639977651,0.158304794182331,0.133408777514196,-0.493508880005085,-0.236619395329876,-0.232894416086008,-0.505682576326807,-0.586841878314439,-0.528013912234603,-0.120017751650697,-0.292603408983858,-0.592841430613099,-0.719750498372708,0.0359839685508717,0.0500670446164444,0.043041319935881,0.0392792434876759,0.0347421129560199,0.923333333333333,0.935277777777778,0.996111111111111,0.898888888888889,0.935
24,0.0463227778640481,0.0660215013910288,0.0526070746061098,0.0461424564358873,0.0434671201651102,0.133708148361632,0.236384048903554,0.159275834064207,0.125301204438293,0.112714530025943,-0.570103592232978,-0.285695132164309,-0.290761305746942,-0.631613323180804,-0.691327812264471,-0.642682414689017,-0.178190531847472,-0.363101268424404,-0.766819142121522,-0.839306017729662,0.0332374420757037,0.0486089363852622,0.0389742239083198,0.0332592434149238,0.0307535681245087,0.936388888888889,0.953055555555556,1,0.941944444444444,0.965
25,0.0451639554010999,0.0655072168534877,0.0521711431727284,0.0488226903956737,0.0435647191474649,0.128066758979547,0.235440529611344,0.158493965090247,0.137191156070429,0.113295095441263,-0.576981865731862,-0.298972623366965,-0.305942006995558,-0.632189637412847,-0.694996123874915,-0.657706707420916,-0.188314417304333,-0.373413774368757,-0.733681839079984,-0.841207886382999,0.0327365506515606,0.0480122551745827,0.0387101730794822,0.0343210733441288,0.0308826946772214,0.930277777777778,0.950555555555556,1,0.9375,0.962777777777778
26,0.0419185435542591,0.0626581097753676,0.0493796449945227,0.0443076415764898,0.041371544890092,0.118465409415831,0.223657390277085,0.151012288163688,0.114080573777277,0.105075630676306,-0.636328569256863,-0.332793546842999,-0.340591986759153,-0.685963196927561,-0.735981968073894,-0.71545554414978,-0.223708897976599,-0.411475018744764,-0.816520774246904,-0.882492413454386,0.0309412238117491,0.0458393386448347,0.0364564464624696,0.0310794745966076,0.0291470974049657,0.943888888888889,0.951666666666667,1,0.959444444444444,0.967777777777778
27,0.0403412239942431,0.0609826106686431,0.0477879719977864,0.0430196917590044,0.0389200103115157,0.115333134508883,0.223289697268903,0.145000570833147,0.126823272615299,0.102677258485325,-0.67154836383297,-0.38539345408807,-0.374149939642802,-0.709650322977771,-0.782663977292346,-0.746816376862896,-0.271100356485894,-0.452216788972293,-0.786815658510681,-0.916184802634979,0.0293131688054128,0.044121456922103,0.0345452996775831,0.0299962354872164,0.0268965122913337,0.947777777777778,0.960555555555556,1,0.936944444444444,0.974166666666667
28,0.0403370664871249,0.0598277505143697,0.0482722952304626,0.0433663284339568,0.0390624405532305,0.113138663098477,0.214394738207783,0.144510705886647,0.124481673724675,0.101018545484438,-0.686087956254009,-0.408606539889942,-0.389898417378687,-0.708676916733429,-0.789939862808411,-0.771837778410892,-0.315721726958995,-0.476496628949656,-0.815312464558426,-0.931672399468803,0.0292197652181743,0.0434355722649353,0.0348752585989473,0.030512501063295,0.0269137554356294,0.948333333333333,0.959444444444444,1,0.933611111111111,0.973333333333333
29,0.0394300191549644,0.0600973189572366,0.0474561853901219,0.0428581620118517,0.0391226515389921,0.110229143318647,0.217006128307871,0.13905331896813,0.123170023228631,0.101694616675283,-0.709533990703286,-0.415313799730985,-0.417210474884858,-0.773581007042759,-0.797226748427156,-0.798731342741573,-0.318184645883338,-0.514273474428883,-0.892844473812793,-0.938802600836499,0.0286938607316465,0.0435958329386416,0.0339204879379323,0.0289569290883709,0.0270549887263969,0.957222222222222,0.951666666666667,1,0.956944444444444,0.973333333333333
30,0.0395990679171178,0.0604347664046495,0.0470160080655225,0.0416951866656009,0.0387224803876352,0.110927695292892,0.218326875649974,0.137303882349654,0.12430087177238,0.102066930991816,-0.719813228822786,-0.421445314905183,-0.43604926548351,-0.770816821092641,-0.810618430299002,-0.816467688502006,-0.329264474801873,-0.540522569678735,-0.897514021431119,-0.955423719395827,0.0287520313096917,0.043917883006689,0.0332090631724369,0.0282185428462952,0.0264488743254477,0.956388888888889,0.950277777777778,1,0.951666666666667,0.976388888888889
31,0.0382623910619934,0.0596598004884531,0.0451727676362497,0.0438684193686654,0.0392219669617333,0.108492859559063,0.218914257796519,0.131305145735404,0.137364156576665,0.115521250264064,-0.74916437571901,-0.460279098442568,-0.474334347578911,-0.749432439141423,-0.79932441162956,-0.837222430220798,-0.369046393118508,-0.587498456134672,-0.836182064224501,-0.907695337824984,0.0272955204169431,0.0420343769323,0.0313717818291681,0.0293279441381366,0.0269372108985822,0.948333333333333,0.950277777777778,1,0.926944444444444,0.95
32,0.0383308381241623,0.0585384020649305,0.0447551531829196,0.0418317449168276,0.0390445287984856,0.108249076294202,0.213143561433019,0.129679180524136,0.127777087605155,0.114827066467902,-0.756235132326713,-0.471056549381012,-0.493324099175178,-0.774431634932442,-0.802462099521733,-0.848511995974473,-0.384697499401262,-0.613617128471012,-0.863108774537749,-0.908154685030102,0.0272855904468896,0.0417304382275483,0.0313672155118697,0.0281985268760905,0.0268012835877697,0.945277777777778,0.945,1,0.916666666666667,0.928333333333333
33,0.0351000668252517,0.0572501297383288,0.044596223155918,0.0410883823067819,0.03652215321607,0.109219931764776,0.213723325215742,0.132854080197305,0.135454404746613,0.117368357804689,-0.769225117945999,-0.480370404894905,-0.501237677892465,-0.749942937197641,-0.811043520809921,-0.840782638140165,-0.3815522512057,-0.615387920862404,-0.808041378321523,-0.894244294200942,0.0261380484960876,0.0408119870020905,0.0313369911607426,0.0291157237551279,0.0258538054230031,0.933611111111111,0.939444444444444,1,0.905,0.926944444444444
34,0.0342010582646783,0.0533096634074394,0.0439017545946327,0.0395215524999168,0.0358527191744144,0.107638321130098,0.2042475629015,0.131643087713787,0.131543707505793,0.116220983207087,-0.791334640278155,-0.512757967107839,-0.516896738721583,-0.749184882336351,-0.821759171117784,-0.856200011997886,-0.403870447315391,-0.626735190840265,-0.785631049942122,-0.899277030680174,0.0256817905421099,0.0380206791041531,0.0311243636309734,0.0282998547981191,0.0255116083427953,0.936111111111111,0.934722222222222,1,0.873888888888889,0.931111111111111
35,0.0346091554096319,0.05303969482423,0.043863956415761,0.0420940084255888,0.0363028795521599,0.108871287837819,0.202303307438831,0.131802124650759,0.136096012727148,0.117052149811127,-0.791949703839824,-0.518808363277178,-0.523109519342361,-0.746041355968071,-0.821181285518827,-0.854663109765233,-0.410643856989764,-0.628780285261844,-0.80830297472166,-0.899345497793874,0.0260502802818459,0.0379637778717727,0.0311469563857022,0.0289582974650963,0.025725761899226,0.926111111111111,0.932777777777778,1,0.886388888888889,0.925555555555556
36,0.0341642937627333,0.0523819469340106,0.042902445601152,0.0416761822181881,0.0360576059846698,0.108722240777375,0.202025462444925,0.131384190751874,0.140098321800498,0.117475523076747,-0.809210093078246,-0.541213598381304,-0.540903373473396,-0.777072951993658,-0.832321439419288,-0.87035408738525,-0.426890060458308,-0.644382015778783,-0.825205408696759,-0.906889534847718,0.025683065447629,0.0369934747462511,0.030222349951819,0.0292164339709573,0.0255858177175817,0.926944444444444,0.936666666666667,1,0.9,0.926111111111111
37,0.0336898178991852,0.0527200170978462,0.042043006130555,0.0396648054157245,0.0359847988289365,0.10971534699397,0.205236377489015,0.130666519310593,0.134944462964825,0.118733356610134,-0.824536606943367,-0.548966215488825,-0.555061806954873,-0.79683146778003,-0.838457662817979,-0.876531855996646,-0.425197243607556,-0.654296751113321,-0.842280876130012,-0.90399139884371,0.025041305156438,0.036597220737784,0.029386670492011,0.0266620232532243,0.0252315430915577,0.929722222222222,0.934722222222222,1,0.910277777777778,0.923333333333333
38,0.0337194094668146,0.0524797253419447,0.0407204101008399,0.0386657187419546,0.0362339937116349,0.110110219086331,0.204690084055565,0.131180406687201,0.131630905371654,0.120056727639506,-0.831200862897058,-0.556504338705423,-0.569302404471956,-0.811268873832422,-0.838989484615935,-0.879159708952158,-0.426022411248208,-0.653976298693231,-0.858655061707427,-0.900135199306006,0.0251012360641312,0.0364960191137994,0.0285240406904442,0.0269163998653017,0.0253354130839715,0.924166666666667,0.930833333333333,1,0.8975,0.919166666666667
39,0.0329042277829648,0.0524435650339308,0.0370406168913257,0.0361819826120576,0.0336357337806542,0.102788320069723,0.204716548037276,0.112056360555558,0.122449636806145,0.110286592996872,-0.85281861572459,-0.570598892503334,-0.59733817986129,-0.853789196443624,-0.884047438250242,-0.91868535038771,-0.447518325145549,-0.698819494594392,-0.917179603099032,-0.955246779203596,0.0242765757326541,0.0361982969565249,0.0262283538804932,0.0242390844832161,0.0227829018374149,0.921666666666667,0.930277777777778,1,0.904722222222222,0.921111111111111
40,0.0318278756677016,0.0521556566752269,0.036098690844034,0.0326270733241459,0.0310822385422708,0.0984775650220371,0.203743123143135,0.107222384379819,0.103870697880937,0.0988456292818611,-0.865285560550119,-0.574081518933541,-0.604363720710927,-0.894654380389497,-0.913573043472381,-0.93136436119433,-0.450143142325948,-0.708359287531759,-0.962163292799334,-0.990230502792511,0.0237374009765964,0.0359641533265862,0.0258123329462424,0.0233241883472524,0.0216279723478959,0.926944444444444,0.926388888888889,1,0.915,0.931111111111111
41,0.0318272265102584,0.052891443662357,0.0355313228549772,0.0321200710972967,0.0285518649912737,0.0986278312493683,0.206698276501637,0.103106270023861,0.0953822426344863,0.08317376244192,-0.867177706400282,-0.571321580018663,-0.614497557544805,-0.898474840737165,-0.953692507934681,-0.935200101179578,-0.449202748564279,-0.725341246477233,-0.9900658760773,-1.061208549406,0.023760850827243,0.0366933635369236,0.0255918940831876,0.0231903754352918,0.0204379637144459,0.925555555555556,0.921388888888889,1,0.915833333333333,0.95
42,0.031294325289795,0.0526522825354924,0.035343913806654,0.0323081626975649,0.0271847779362494,0.099476629630022,0.207918066195726,0.103961410065892,0.0999531236412071,0.0796230268351941,-0.878640545023446,-0.593035472473361,-0.626123614221481,-0.91918018080843,-0.97260926029879,-0.936995688734188,-0.466068423700359,-0.734759430622408,-1.00262437830367,-1.07462973541097,0.0233755322319394,0.0358764619808534,0.0249306546818428,0.0229182086329455,0.0197452673097412,0.927777777777778,0.924166666666667,1,0.92,0.954722222222222
43,0.0310891987896688,0.0521327129564177,0.0348162929331616,0.0310249046380055,0.0274755639121344,0.0988430765195115,0.205413270049842,0.102582132152764,0.0971050624870847,0.0799641638520905,-0.883377199246971,-0.6024987256514,-0.635288021575579,-0.942959492065366,-0.974855575562354,-0.942097977101215,-0.478316786894434,-0.743877224382277,-1.02238953666333,-1.07735063790679,0.0231699534528499,0.0353569279518683,0.0244771324560486,0.0213511964350262,0.0200073102983481,0.926666666666667,0.924166666666667,1,0.948333333333333,0.953888888888889
44,0.030311265405341,0.0507551621640133,0.0340390041080682,0.0316463591245324,0.0274177979700991,0.0982464986226086,0.199287747419325,0.100599554728906,0.100716594915267,0.0804966718052054,-0.893651716562712,-0.62292007811135,-0.648810003663976,-0.945650384204916,-0.978449947397503,-0.945575412561185,-0.502305772306108,-0.755461783289492,-1.0050640740234,-1.07465566930422,0.0227046041354089,0.033876912028364,0.0236270142398676,0.0219801539007106,0.0200960878199987,0.925,0.923888888888889,1,0.9475,0.954444444444444
45,0.0304020549833912,0.0504305669543898,0.0341079923719335,0.0335311710692374,0.0276285868124907,0.0972411475149615,0.196380016620519,0.100336722958645,0.109629317593448,0.0806125789642402,-0.895246172370619,-0.626129793177059,-0.656152112701493,-0.892608095353063,-0.978306652252116,-0.95255687888239,-0.514572776535732,-0.765092269979605,-0.918923457479113,-1.07640705430452,0.0227704325319971,0.0336364887009278,0.0236162040124618,0.0235570178512592,0.0202936289656959,0.919444444444444,0.918611111111111,1,0.8675,0.951388888888889
46,0.0294162793740726,0.0487390396290203,0.0327056488290275,0.0318155933652298,0.026342016753936,0.0965660374523658,0.190892083438408,0.0971604780472541,0.100823963697464,0.0778730218126527,-0.912059553683789,-0.653421078703711,-0.670056852642355,-0.916409684161571,-0.999078366398464,-0.954769206003944,-0.535340499125864,-0.772641766908324,-0.954076424919392,-1.08530325701691,0.0221327384288261,0.032335888989037,0.0225507358334496,0.0228746655226783,0.0193934176494048,0.930277777777778,0.926944444444444,1,0.890833333333333,0.959166666666667
47,0.0293527891847788,0.0487852208463226,0.0326274143161825,0.0284505559658187,0.0261502875896558,0.0963448612035113,0.191699229036711,0.0972993373215993,0.0885662992261236,0.0762964454847038,-0.918165172508737,-0.657917673243617,-0.678025272808044,-0.953804642318994,-1.00524465108974,-0.961926808870752,-0.535291637034835,-0.780875664605027,-0.997891187957167,-1.09356682283961,0.0219876987057931,0.0322101425552911,0.0224020477226336,0.0214529844805589,0.0191795502190095,0.925277777777778,0.923611111111111,1,0.885555555555556,0.96
48,0.0291428647231665,0.0488738567793816,0.0330924445935445,0.0284387325511338,0.0259083935799986,0.0942864032376706,0.191185168821821,0.0990307989416279,0.089749682045967,0.0739819319705157,-0.919285487690812,-0.662135707474747,-0.681395951670144,-0.955085299278959,-1.01138452953393,-0.965882219746849,-0.548900323016897,-0.785609978252423,-0.996769016582377,-1.10561642989899,0.021937624024574,0.031577525012718,0.0225616258317885,0.0214436817606466,0.0189701838267666,0.921388888888889,0.915555555555556,1,0.886944444444444,0.966388888888889
49,0.0286774629786233,0.0490932230229913,0.0334174921272051,0.0321901096301973,0.0246263459258044,0.0943999582382484,0.191954470719373,0.0987355373716089,0.102138788810699,0.0733662545449113,-0.929594514296552,-0.669026062835729,-0.687200939257398,-0.909990585108522,-1.0276672494895,-0.968944048370579,-0.553190793119341,-0.789832476100299,-0.953674883403907,-1.10976771808595,0.0216113658613107,0.0316916261282805,0.0229154921991524,0.0236263684590886,0.0181113149767683,0.922222222222222,0.915555555555556,1,0.879444444444444,0.9675
50,0.0283802138234828,0.0475036585051445,0.0320165604459486,0.0257766861625677,0.0238243020631562,0.0925443608868353,0.185095440861002,0.0930021090373573,0.0795871641541903,0.0691231644865429,-0.937494124686278,-0.698045315753225,-0.707058725316529,-1.01444806512717,-1.04205169012133,-0.979334430647518,-0.594689188104793,-0.813349411798505,-1.08724225952,-1.12742071609726,0.0212599433133496,0.0305240892611923,0.0217177828239953,0.0192175172325028,0.0176215678921657,0.919722222222222,0.919722222222222,1,0.949722222222222,0.969444444444444


==> sim_data/comm_cost.csv <==
method,scalars,ratio,rounds
Proposed,24000,1,50
DEC-gPoE,3000000,125,125000
DEC-grBCM,4500600,187.525,125000


==> sim_data/cost_history.csv <==
t,floats,msgs,t_sender,t_receiver,n_admitted
1,480,12,13.669778,0.013655,2
2,480,12,12.987131,0.008988,4
3,480,12,13.42228,0.003276,3
4,480,12,11.477863,0.003213,3
5,480,12,11.236776,0.005314,3
6,480,12,10.591527,0.004442,3
7,480,12,9.313883,0.007725,4
8,480,12,8.968627,0.006272,4
9,480,12,8.507365,0.00719,2
10,480,12,8.654002,0.00603,4
11,480,12,8.921403,0.006421,3
12,480,12,8.240585,0.006979,4
13,480,12,7.87967,0.007223,2
14,480,12,7.722238,0.00563,4
15,480,12,7.660612,0.006725,4
16,480,12,8.666359,0.008583,4
17,480,12,8.657153,0.007172,3
18,480,12,9.06131,0.00822,3
19,480,12,9.055161,0.011683,4
20,480,12,8.804814,0.014933,3
21,480,12,8.806537,0.013897,4
22,480,12,8.894931,0.011036,2
23,480,12,9.41564,0.026999,4
24,480,12,9.449999,0.015605,2
25,480,12,9.229102,0.011544,3
26,480,12,9.23158,0.012724,3
27,480,12,9.04978,0.011932,4
28,480,12,9.108753,0.030115,4
29,480,12,9.766094,0.029759,4
30,480,12,8.935372,0.013953,4
31,480,12,9.404738,0.014865,2
32,480,12,9.591291,0.014961,1
33,480,12,9.555997,0.019176,2
34,480,12,10.376414,0.014141,4
35,480,12,9.832215,0.013813,2
36,480,12,9.444624,0.015806,2
37,480,12,9.477747,0.017622,2
38,480,12,9.418595,0.016854,1
39,480,12,9.739941,0.01662,2
40,480,12,9.313034,0.016302,0
41,480,12,10.009586,0.016421,0
42,480,12,9.924209,0.017016,1
43,480,12,9.278078,0.016175,0
44,480,12,9.792939,0.029883,0
45,480,12,9.540212,0.030437,1
46,480,12,9.869319,0.028286,1
47,480,12,9.264619,0.02139,2
48,480,12,9.418948,0.017218,1
49,480,12,9.885835,0.017819,1
50,480,12,9.849682,0.018025,1


==> sim_data/measurements_agent_1.csv <==
time,x,y,value,agent
1,-5.26530612244898,-3.55102040816327,0.475734515246849,1
2,-4.53061224489796,-3.79591836734694,0.83782653421258,1
3,-4.53061224489796,1.10204081632653,-0.38143768644825,1
4,-5.02040816326531,-2.08163265306122,0.380182375433737,1
5,-0.122448979591837,-0.36734693877551,0.764458904220489,1
6,-3.06122448979592,-4.77551020408163,-0.648330838769333,1
7,-2.08163265306122,-2.08163265306122,-0.424464980209135,1
8,-0.612244897959184,-4.77551020408163,-1.37105107833606,1
9,-4.28571428571429,-3.30612244897959,0.623580938863593,1
10,0.857142857142857,-0.36734693877551,0.685680592085284,1
11,0.857142857142857,-4.28571428571429,-1.20929770582229,1
12,-2.57142857142857,-2.3265306122449,-0.170924392625642,1
13,-6,-2.08163265306122,1.1023438643865,1
14,0.122448979591837,-3.55102040816327,-1.10487043152821,1
15,-3.30612244897959,0.857142857142857,0.161896916278655,1
16,-1.59183673469388,-3.55102040816327,-1.21771901263617,1
17,-4.04081632653061,-0.857142857142857,0.499265815434368,1
18,0.612244897959184,-3.55102040816327,-1.18869797027756,1
19,-3.30612244897959,0.612244897959184,0.345879721780396,1
20,-2.08163265306122,-1.3469387755102,-0.18791172907918,1
21,-4.28571428571429,-4.53061224489796,0.525688522951655,1
22,-4.53061224489796,-1.59183673469388,0.453874638574577,1
23,-5.75510204081633,-5.26530612244898,0.699419344232813,1
24,-2.08163265306122,1.10204081632653,-0.671166138052734,1
25,-0.122448979591837,-4.53061224489796,-1.37723696704233,1
26,-0.612244897959184,-2.08163265306122,-0.457287303727202,1
27,0.612244897959184,-1.83673469387755,-0.15582226077179,1
28,-0.857142857142857,-3.06122448979592,-0.936913218743448,1
29,-1.3469387755102,-1.83673469387755,-0.524824185924865,1
30,-0.857142857142857,-1.3469387755102,-0.123009261941627,1
31,-2.57142857142857,0.122448979591837,-0.248622243433714,1
32,-2.81632653061224,-1.83673469387755,0.0189424527982055,1
33,-1.59183673469388,-1.59183673469388,-0.348927022950584,1
34,-0.36734693877551,-0.857142857142857,0.563918645707225,1
35,-5.02040816326531,-4.77551020408163,0.787422897355883,1
36,-6,-2.3265306122449,1.0489753001441,1
37,-3.55102040816327,0.857142857142857,0.415397005011714,1
38,-3.06122448979592,-5.51020408163265,-0.972501668298329,1
39,-0.612244897959184,-2.81632653061224,-0.952041390706358,1
40,-0.122448979591837,-1.83673469387755,-0.162031762746751,1
41,-1.10204081632653,-3.30612244897959,-1.21860190715506,1
42,-5.75510204081633,-1.83673469387755,0.734130936545202,1
43,1.10204081632653,-4.53061224489796,-1.32807315867794,1
44,-1.59183673469388,-0.857142857142857,-0.456426449032654,1
45,-5.51020408163265,-5.51020408163265,0.660273408609505,1
46,0.857142857142857,-2.3265306122449,-0.472293626414289,1
47,0.857142857142857,-0.122448979591837,0.713885824060799,1
48,-4.53061224489796,0.857142857142857,-0.332686978081887,1
49,-2.57142857142857,-5.51020408163265,-0.924153565704718,1
50,-3.30612244897959,-6,-0.78412308984883,1


==> sim_data/measurements_agent_2.csv <==
time,x,y,value,agent
1,1.3469387755102,0.36734693877551,1.41547444179679,2
2,2.3265306122449,0.857142857142857,1.62344857994864,2
3,-1.10204081632653,-5.51020408163265,-1.41007574529587,2
4,2.57142857142857,-4.28571428571429,-0.51658767063926,2
5,1.83673469387755,-1.83673469387755,0.20704311411224,2
6,3.79591836734694,-3.79591836734694,0.47723830446863,2
7,4.04081632653061,-3.30612244897959,0.728897421861979,2
8,3.30612244897959,-3.79591836734694,0.338176307169257,2
9,-0.857142857142857,-5.51020408163265,-1.32459682666408,2
10,-0.612244897959184,0.36734693877551,0.700435471340003,2
11,4.53061224489796,-2.3265306122449,0.720425416326462,2
12,0.36734693877551,-4.28571428571429,-1.35753752280477,2
13,1.10204081632653,-2.81632653061224,-0.600038706362428,2
14,5.75510204081633,-5.75510204081633,0.485280375837004,2
15,5.02040816326531,-5.02040816326531,0.547893175495026,2
16,6,-0.122448979591837,0.292655447060896,2
17,3.55102040816327,-1.83673469387755,0.886530554079183,2
18,3.55102040816327,-5.75510204081633,-0.566628218413853,2
19,2.57142857142857,0.36734693877551,1.73418971303894,2
20,0.612244897959184,0.612244897959184,0.940555054669642,2
21,3.55102040816327,-2.3265306122449,1.03578710938388,2
22,4.04081632653061,-5.51020408163265,-0.0946228484969397,2
23,6,-0.612244897959184,0.486700753840832,2
24,0.612244897959184,0.36734693877551,1.01977345537148,2
25,4.77551020408163,-6,0.236079312740719,2
26,2.3265306122449,-0.122448979591837,1.46693758517677,2
27,3.06122448979592,-3.30612244897959,0.232869915354776,2
28,-0.122448979591837,-1.3469387755102,0.156756796883461,2
29,1.59183673469388,-3.55102040816327,-0.908515661256876,2
30,-0.36734693877551,-4.77551020408163,-1.3380786399412,2
31,3.79591836734694,-1.10204081632653,1.46487571786741,2
32,5.51020408163265,0.857142857142857,0.201808232125121,2
33,5.02040816326531,-3.79591836734694,0.243848521045575,2
34,1.10204081632653,-0.857142857142857,0.623137616079054,2
35,0.122448979591837,0.36734693877551,0.90458309143419,2
36,6,-5.02040816326531,-0.126533766334964,2
37,2.81632653061224,-4.04081632653061,-0.204724208269007,2
38,4.77551020408163,-4.77551020408163,0.659593855887689,2
39,0.122448979591837,-5.51020408163265,-1.27870696324757,2
40,0.857142857142857,0.612244897959184,1.09726360430444,2
41,0.612244897959184,-0.612244897959184,0.730825421243445,2
42,6,-0.857142857142857,0.416181355205555,2
43,3.30612244897959,-4.53061224489796,-0.10987952452964,2
44,-0.857142857142857,-2.57142857142857,-0.877918810514691,2
45,-0.612244897959184,0.857142857142857,0.627803963702846,2
46,3.30612244897959,-1.83673469387755,1.17475520376698,2
47,0.857142857142857,-3.55102040816327,-1.02604971992106,2
48,3.79591836734694,-3.55102040816327,0.558579351342984,2
49,2.57142857142857,-2.57142857142857,0.211192518540681,2
50,5.26530612244898,0.36734693877551,0.278093497084222,2


==> sim_data/measurements_agent_3.csv <==
time,x,y,value,agent
1,-0.612244897959184,0.612244897959184,0.693595563230811,3
2,-0.612244897959184,3.06122448979592,0.284194047190871,3
3,0.122448979591837,-0.612244897959184,0.636460341227086,3
4,0.612244897959184,2.08163265306122,1.02350416972872,3
5,3.55102040816327,4.28571428571429,0.121934720433805,3
6,5.75510204081633,3.30612244897959,-0.762358378163736,3
7,1.83673469387755,3.30612244897959,0.579497963876985,3
8,2.57142857142857,2.08163265306122,1.43231214789805,3
9,5.02040816326531,0.36734693877551,0.560812018626016,3
10,-0.36734693877551,-0.612244897959184,0.505671943613695,3
11,3.06122448979592,4.28571428571429,0.13326375704876,3
12,3.79591836734694,0.612244897959184,1.58709202895293,3
13,2.81632653061224,2.81632653061224,1.02370397783122,3
14,-0.122448979591837,3.30612244897959,0.330364326606246,3
15,3.55102040816327,2.81632653061224,0.863493607428918,3
16,-1.10204081632653,5.02040816326531,-0.241474242831842,3
17,3.55102040816327,1.83673469387755,1.33750621174217,3
18,2.57142857142857,-0.36734693877551,1.45081304661353,3
19,5.51020408163265,4.04081632653061,-0.727326169654848,3
20,2.08163265306122,0.36734693877551,1.41203156887975,3
21,1.10204081632653,0.122448979591837,1.12001075232496,3
22,5.51020408163265,3.06122448979592,-0.401694033366855,3
23,3.55102040816327,6,-1.17563984312021,3
24,-0.36734693877551,2.08163265306122,0.666407765935224,3
25,4.04081632653061,4.28571428571429,0.0745991220862688,3
26,4.28571428571429,3.79591836734694,0.208115218413686,3
27,3.79591836734694,2.3265306122449,1.03073511952964,3
28,5.75510204081633,2.81632653061224,-0.311636917865237,3
29,1.83673469387755,-1.10204081632653,0.800443242814993,3
30,0.857142857142857,3.06122448979592,0.533418580704903,3
31,1.10204081632653,1.3469387755102,1.21905302182388,3
32,-0.36734693877551,3.30612244897959,0.284031322644485,3
33,0.612244897959184,-0.857142857142857,0.580652365498369,3
34,1.3469387755102,4.77551020408163,0.145626475234375,3
35,2.3265306122449,3.55102040816327,0.374346760769563,3
36,0.612244897959184,-0.612244897959184,0.505235483242171,3
37,1.3469387755102,3.06122448979592,0.719637906747777,3
38,6,3.06122448979592,-0.539335785923854,3
39,-0.612244897959184,6,0.418444665100893,3
40,2.3265306122449,0.122448979591837,1.49955555652242,3
41,4.04081632653061,-0.122448979591837,1.15180481983069,3
42,-0.612244897959184,-0.857142857142857,0.20065979069846,3
43,0.612244897959184,4.04081632653061,0.238265743688308,3
44,1.59183673469388,5.51020408163265,0.0247753593190196,3
45,3.06122448979592,-1.10204081632653,1.29685369877988,3
46,2.81632653061224,-1.10204081632653,1.04554329148466,3
47,2.57142857142857,1.59183673469388,1.53759569379038,3
48,4.04081632653061,2.57142857142857,0.846547424397225,3
49,-1.10204081632653,4.77551020408163,-0.302151397069968,3
50,-1.10204081632653,2.57142857142857,-0.102848687448076,3


==> sim_data/measurements_agent_4.csv <==
time,x,y,value,agent
1,-2.3265306122449,5.26530612244898,-0.811157125698427,4
2,-6,5.26530612244898,-1.58509439451598,4
3,-2.81632653061224,3.06122448979592,-0.533521346160984,4
4,-0.612244897959184,0.36734693877551,0.660869146242425,4
5,-4.28571428571429,1.3469387755102,-0.360450398315534,4
6,-3.06122448979592,5.75510204081633,-1.24147485136507,4
7,-3.79591836734694,4.04081632653061,-0.776683809858514,4
8,1.10204081632653,4.04081632653061,0.184158801296071,4
9,-3.79591836734694,4.53061224489796,-0.90848130832893,4
10,-3.79591836734694,-0.612244897959184,0.318884814390978,4
11,0.612244897959184,4.77551020408163,0.210057377606498,4
12,0.122448979591837,-0.857142857142857,0.193813721372557,4
13,-4.53061224489796,3.55102040816327,-0.985592782807511,4
14,0.36734693877551,3.30612244897959,0.719780485183335,4
15,-6,2.08163265306122,-0.680680864361213,4
16,-4.53061224489796,5.75510204081633,-1.2852618573787,4
17,-0.612244897959184,1.59183673469388,0.722578957389314,4
18,-4.04081632653061,1.3469387755102,-0.116356449622821,4
19,-4.53061224489796,1.83673469387755,-0.532769673062662,4
20,-1.3469387755102,-0.36734693877551,-0.346440949833644,4
21,0.36734693877551,5.75510204081633,0.290865203111287,4
22,-3.55102040816327,4.28571428571429,-0.875750011662967,4
23,-2.81632653061224,-0.36734693877551,-0.0830843445596885,4
24,-4.28571428571429,3.06122448979592,-0.575319937105021,4
25,-0.857142857142857,2.3265306122449,0.35229360016828,4
26,-4.77551020408163,3.06122448979592,-1.01705903930204,4
27,-0.612244897959184,-0.612244897959184,0.328962512828744,4
28,1.10204081632653,-0.612244897959184,0.765271528312025,4
29,-2.3265306122449,0.612244897959184,-0.47040639712607,4
30,1.10204081632653,5.26530612244898,0.216120455640241,4
31,-3.55102040816327,1.83673469387755,-0.0234085742025593,4
32,-5.26530612244898,-0.122448979591837,0.0805405452647055,4
33,-4.53061224489796,0.857142857142857,-0.162825760323436,4
34,-3.06122448979592,3.30612244897959,-0.678388437314576,4
35,-5.02040816326531,3.55102040816327,-1.08365605394336,4
36,-0.122448979591837,4.04081632653061,0.22264920506419,4
37,-1.59183673469388,3.06122448979592,-0.529739358851807,4
38,-5.75510204081633,4.28571428571429,-1.5089899315058,4
39,0.857142857142857,4.28571428571429,0.0709247504451778,4
40,-6,1.83673469387755,-0.378475024115315,4
41,-4.77551020408163,3.55102040816327,-0.91853367479528,4
42,-5.26530612244898,6,-0.980151248997777,4
43,0.857142857142857,-0.612244897959184,0.666433859155917,4
44,-3.30612244897959,4.28571428571429,-0.903798278687682,4
45,-3.06122448979592,5.51020408163265,-1.03003993696817,4
46,-5.51020408163265,3.55102040816327,-1.56750621373497,4
47,-5.51020408163265,1.3469387755102,-0.470305407818999,4
48,0.122448979591837,0.122448979591837,0.853432947269905,4
49,0.122448979591837,3.55102040816327,0.417335568563176,4
50,1.10204081632653,5.02040816326531,0.14846081449592,4


==> sim_data/truth_grid.csv <==
x,y,z
-6,-6,0.595043276520753
-6,-5.75510204081633,0.554131369292341
-6,-5.51020408163265,0.513004370724777
-6,-5.26530612244898,0.480051462135403
-6,-5.02040816326531,0.461233052224112
-6,-4.77551020408163,0.459887215717873
-6,-4.53061224489796,0.476894062729012
-6,-4.28571428571429,0.511073265253161
-6,-4.04081632653061,0.55969841372385
-6,-3.79591836734694,0.619034254227473
-6,-3.55102040816327,0.684830668979861
-6,-3.30612244897959,0.75273437174317
-6,-3.06122448979592,0.818602017888457
-6,-2.81632653061224,0.878715179738201
-6,-2.57142857142857,0.929908318484336
-6,-2.3265306122449,0.96962631489548
-6,-2.08163265306122,0.995929545998197
-6,-1.83673469387755,1.00746323100511
-6,-1.59183673469388,1.00340499468379
-6,-1.3469387755102,0.983401246512874
-6,-1.10204081632653,0.94749971871325
-6,-0.857142857142857,0.896082766635284
-6,-0.612244897959184,0.82980402297021
-6,-0.36734693877551,0.749529760244
-6,-0.122448979591837,0.65628577962704
-6,0.122448979591837,0.551210650783601
-6,0.36734693877551,0.435516471951701
-6,0.612244897959184,0.310458780510771
-6,0.857142857142857,0.17731761306815
-6,1.10204081632653,0.0373918160539964
-6,1.3469387755102,-0.107991583706707
-6,1.59183673469388,-0.25745189945519
-6,1.83673469387755,-0.409513406669619
-6,2.08163265306122,-0.562550032541966
-6,2.3265306122449,-0.71472029961455
-6,2.57142857142857,-0.863899342926378
-6,2.81632653061224,-1.00761776341794
-6,3.06122448979592,-1.14302014861319
-6,3.30612244897959,-1.26685895437814
-6,3.55102040816327,-1.37554155943463
-6,3.79591836734694,-1.46524887999596
-6,4.04081632653061,-1.53214190842891
-6,4.28571428571429,-1.57266668318258
-6,4.53061224489796,-1.58395730035533
-6,4.77551020408163,-1.56431981257601
-6,5.02040816326531,-1.51375728109082
-6,5.26530612244898,-1.43446938919793
-6,5.51020408163265,-1.33123250526709
-6,5.75510204081633,-1.21154398512319
-6,6,-1.08540628584298
-5.75510204081633,-6,0.694853548484965
-5.75510204081633,-5.75510204081633,0.68078131286345
-5.75510204081633,-5.51020408163265,0.651142466565237
-5.75510204081633,-5.26530612244898,0.614641445688627
-5.75510204081633,-5.02040816326531,0.578958332419925
-5.75510204081633,-4.77551020408163,0.550046576603465
-5.75510204081633,-4.53061224489796,0.531819333900114
-5.75510204081633,-4.28571428571429,0.526150994547093
-5.75510204081633,-4.04081632653061,0.533101279656704
-5.75510204081633,-3.79591836734694,0.551270101755118
-5.75510204081633,-3.55102040816327,0.578204823424626
-5.75510204081633,-3.30612244897959,0.610800980266272
-5.75510204081633,-3.06122448979592,0.645657927737111
-5.75510204081633,-2.81632653061224,0.679368974629616
-5.75510204081633,-2.57142857142857,0.708739718839379
-5.75510204081633,-2.3265306122449,0.730938056841847
-5.75510204081633,-2.08163265306122,0.74358504792252
-5.75510204081633,-1.83673469387755,0.744798260230765
-5.75510204081633,-1.59183673469388,0.733199344382765
-5.75510204081633,-1.3469387755102,0.707896276441823
-5.75510204081633,-1.10204081632653,0.668448752631978
-5.75510204081633,-0.857142857142857,0.614823183451574
-5.75510204081633,-0.612244897959184,0.547342007609727
-5.75510204081633,-0.36734693877551,0.466630823033028
-5.75510204081633,-0.122448979591837,0.373566148812935
-5.75510204081633,0.122448979591837,0.269226397058429
-5.75510204081633,0.36734693877551,0.154848668707129
-5.75510204081633,0.612244897959184,0.0317940702381758
-5.75510204081633,0.857142857142857,-0.0984758437918733
-5.75510204081633,1.10204081632653,-0.234409349687342
-5.75510204081633,1.3469387755102,-0.37436033500592
-5.75510204081633,1.59183673469388,-0.516569815016359
-5.75510204081633,1.83673469387755,-0.659135359284188
-5.75510204081633,2.08163265306122,-0.799972921109882
-5.75510204081633,2.3265306122449,-0.936778098942284
-5.75510204081633,2.57142857142857,-1.06699640198003
-5.75510204081633,2.81632653061224,-1.18781437428426
-5.75510204081633,3.06122448979592,-1.29618510643098
-5.75510204081633,3.30612244897959,-1.38890227501727
-5.75510204081633,3.55102040816327,-1.46273580887197
-5.75510204081633,3.79591836734694,-1.51463887176683
-5.75510204081633,4.04081632653061,-1.54202930339731
-5.75510204081633,4.28571428571429,-1.54313830415834
-5.75510204081633,4.53061224489796,-1.51740468407915
-5.75510204081633,4.77551020408163,-1.46587485935226
-5.75510204081633,5.02040816326531,-1.39154857629924
-5.75510204081633,5.26530612244898,-1.29959124311564
-5.75510204081633,5.51020408163265,-1.19732070349941
-5.75510204081633,5.75510204081633,-1.09387584226535
-5.75510204081633,6,-0.999493919293173
-5.51020408163265,-6,0.701147432879143
-5.51020408163265,-5.75510204081633,0.729050255814264
-5.51020408163265,-5.51020408163265,0.731328389626707
-5.51020408163265,-5.26530612244898,0.714579990376278
-5.51020408163265,-5.02040816326531,0.685967326211152
-5.51020408163265,-4.77551020408163,0.652202832358149
-5.51020408163265,-4.53061224489796,0.61885748897044
-5.51020408163265,-4.28571428571429,0.589985566475742
-5.51020408163265,-4.04081632653061,0.568018740765985
-5.51020408163265,-3.79591836734694,0.553862465761919
-5.51020408163265,-3.55102040816327,0.547123787103922
-5.51020408163265,-3.30612244897959,0.546407033912171
-5.51020408163265,-3.06122448979592,0.54962693883167
-5.51020408163265,-2.81632653061224,0.554303667676456
-5.51020408163265,-2.57142857142857,0.55781822933569
-5.51020408163265,-2.3265306122449,0.557618227439611
-5.51020408163265,-2.08163265306122,0.551372313245136
-5.51020408163265,-1.83673469387755,0.537077081765844
-5.51020408163265,-1.59183673469388,0.513122997807149
-5.51020408163265,-1.3469387755102,0.478326903083477
-5.51020408163265,-1.10204081632653,0.431938419335622
-5.51020408163265,-0.857142857142857,0.373626722881625
-5.51020408163265,-0.612244897959184,0.303453180407689
-5.51020408163265,-0.36734693877551,0.221834495904915
-5.51020408163265,-0.122448979591837,0.129500452011948
-5.51020408163265,0.122448979591837,0.0274500195531934
-5.51020408163265,0.36734693877551,-0.0830905669015577
-5.51020408163265,0.612244897959184,-0.200704396959895
-5.51020408163265,0.857142857142857,-0.323812239570743
-5.51020408163265,1.10204081632653,-0.450690649330464
-5.51020408163265,1.3469387755102,-0.579479179392234
-5.51020408163265,1.59183673469388,-0.708177910297754
-5.51020408163265,1.83673469387755,-0.83463873222855
-5.51020408163265,2.08163265306122,-0.956556223570796
-5.51020408163265,2.3265306122449,-1.07146628202571
-5.51020408163265,2.57142857142857,-1.17676256049743
-5.51020408163265,2.81632653061224,-1.26974186688391
-5.51020408163265,3.06122448979592,-1.34768958894106
-5.51020408163265,3.30612244897959,-1.40801444592832
-5.51020408163265,3.55102040816327,-1.44843796951843
-5.51020408163265,3.79591836734694,-1.46723763462256
-5.51020408163265,4.04081632653061,-1.46353320538156
-5.51020408163265,4.28571428571429,-1.43759368332134
-5.51020408163265,4.53061224489796,-1.39112789479551
-5.51020408163265,4.77551020408163,-1.32750677925603
-5.51020408163265,5.02040816326531,-1.25185253587554
-5.51020408163265,5.26530612244898,-1.17092290498259
-5.51020408163265,5.51020408163265,-1.09272300337012
-5.51020408163265,5.75510204081633,-1.02579766999345
-5.51020408163265,6,-0.978198669139243
-5.26530612244898,-6,0.613656984340655
-5.26530612244898,-5.75510204081633,0.685677365628955
-5.26530612244898,-5.51020408163265,0.729072904290986
-5.26530612244898,-5.26530612244898,0.74669681113261
-5.26530612244898,-5.02040816326531,0.743348866228012
-5.26530612244898,-4.77551020408163,0.724695973033216
-5.26530612244898,-4.53061224489796,0.696378556970138
-5.26530612244898,-4.28571428571429,0.663362905307221
-5.26530612244898,-4.04081632653061,0.629546830491998
-5.26530612244898,-3.79591836734694,0.597590383563872
-5.26530612244898,-3.55102040816327,0.568924022837232
-5.26530612244898,-3.30612244897959,0.543880559557228
-5.26530612244898,-3.06122448979592,0.521900355306054
-5.26530612244898,-2.81632653061224,0.50176775053466
-5.26530612244898,-2.57142857142857,0.481847370683595
-5.26530612244898,-2.3265306122449,0.46029951671488
-5.26530612244898,-2.08163265306122,0.435262933333996
-5.26530612244898,-1.83673469387755,0.405000243345804
-5.26530612244898,-1.59183673469388,0.368006168418636
-5.26530612244898,-1.3469387755102,0.323081595342122
-5.26530612244898,-1.10204081632653,0.269378032405332
-5.26530612244898,-0.857142857142857,0.206417509950818
-5.26530612244898,-0.612244897959184,0.134092936302032
-5.26530612244898,-0.36734693877551,0.0526536418115183
-5.26530612244898,-0.122448979591837,-0.0373194831269451
-5.26530612244898,0.122448979591837,-0.134945164563374
-5.26530612244898,0.36734693877551,-0.239075487239107
-5.26530612244898,0.612244897959184,-0.348328930102808
-5.26530612244898,0.857142857142857,-0.461120155461606
-5.26530612244898,1.10204081632653,-0.575685098025741
-5.26530612244898,1.3469387755102,-0.690101371673968
-5.26530612244898,1.59183673469388,-0.802305814455695
-5.26530612244898,1.83673469387755,-0.910112976766508
-5.26530612244898,2.08163265306122,-1.01124028627892
-5.26530612244898,2.3265306122449,-1.10334718711563
-5.26530612244898,2.57142857142857,-1.18409639087933
-5.26530612244898,2.81632653061224,-1.25124510717989
-5.26530612244898,3.06122448979592,-1.30277235301011
-5.26530612244898,3.30612244897959,-1.33704481858505
-5.26530612244898,3.55102040816327,-1.35301802663954
-5.26530612244898,3.79591836734694,-1.35046157875817
-5.26530612244898,4.04081632653061,-1.3301873698804
-5.26530612244898,4.28571428571429,-1.2942484992634
-5.26530612244898,4.53061224489796,-1.24606562940452
-5.26530612244898,4.77551020408163,-1.19042900355454
-5.26530612244898,5.02040816326531,-1.13332136250911
-5.26530612244898,5.26530612244898,-1.08151340861193
-5.26530612244898,5.51020408163265,-1.04190316734818
-5.26530612244898,5.75510204081633,-1.02060661888341
-5.26530612244898,6,-1.02185998804511
-5.02040816326531,-6,0.450934669606053
-5.02040816326531,-5.75510204081633,0.558254448979406
-5.02040816326531,-5.51020408163265,0.640832117973316
-5.02040816326531,-5.26530612244898,0.697145439081487
-5.02040816326531,-5.02040816326531,0.728526523244818
-5.02040816326531,-4.77551020408163,0.738246800319288
-5.02040816326531,-4.53061224489796,0.730618867351018
-5.02040816326531,-4.28571428571429,0.710226060434016
-5.02040816326531,-4.04081632653061,0.681337602091478
-5.02040816326531,-3.79591836734694,0.647524002489734
-5.02040816326531,-3.55102040816327,0.611457097689738
-5.02040816326531,-3.30612244897959,0.574861497943769
-5.02040816326531,-3.06122448979592,0.538577174219168
-5.02040816326531,-2.81632653061224,0.502693506199677
-5.02040816326531,-2.57142857142857,0.46672041407459
-5.02040816326531,-2.3265306122449,0.429769720211123
-5.02040816326531,-2.08163265306122,0.390727810531933
-5.02040816326531,-1.83673469387755,0.348407829409165
-5.02040816326531,-1.59183673469388,0.30167545361646
-5.02040816326531,-1.3469387755102,0.249546580606976
-5.02040816326531,-1.10204081632653,0.191258138365603
-5.02040816326531,-0.857142857142857,0.126314927386371
-5.02040816326531,-0.612244897959184,0.054516234738455
-5.02040816326531,-0.36734693877551,-0.0240338109163909
-5.02040816326531,-0.122448979591837,-0.108928332115857
-5.02040816326531,0.122448979591837,-0.19946883524236
-5.02040816326531,0.36734693877551,-0.294682551362891
-5.02040816326531,0.612244897959184,-0.393343880637206
-5.02040816326531,0.857142857142857,-0.493998716284054
-5.02040816326531,1.10204081632653,-0.594991458874859
-5.02040816326531,1.3469387755102,-0.694495693946192
-5.02040816326531,1.59183673469388,-0.790550722308308
-5.02040816326531,1.83673469387755,-0.881107271683671
-5.02040816326531,2.08163265306122,-0.964086588193296
-5.02040816326531,2.3265306122449,-1.03745745912747
-5.02040816326531,2.57142857142857,-1.09933526589649
-5.02040816326531,2.81632653061224,-1.1481056036528
-5.02040816326531,3.06122448979592,-1.18257205081033
-5.02040816326531,3.30612244897959,-1.20212312916125
-5.02040816326531,3.55102040816327,-1.20690733233214
-5.02040816326531,3.79591836734694,-1.19799756511491
-5.02040816326531,4.04081632653061,-1.17751808946264
-5.02040816326531,4.28571428571429,-1.1486993212559
-5.02040816326531,4.53061224489796,-1.11582041093937
-5.02040816326531,4.77551020408163,-1.08399894612092
-5.02040816326531,5.02040816326531,-1.0587942483527
-5.02040816326531,5.26530612244898,-1.04560849187732
-5.02040816326531,5.51020408163265,-1.04890033359798
-5.02040816326531,5.75510204081633,-1.07126907444471
-5.02040816326531,6,-1.11252049333217
-4.77551020408163,-6,0.241504113532627
-4.77551020408163,-5.75510204081633,0.368439064559661
-4.77551020408163,-5.51020408163265,0.479809183324981
-4.77551020408163,-5.26530612244898,0.57002840871692
-4.77551020408163,-5.02040816326531,0.636682912285453
-4.77551020408163,-4.77551020408163,0.679948912858085
-4.77551020408163,-4.53061224489796,0.701863004067871
-4.77551020408163,-4.28571428571429,0.705583376094152
-4.77551020408163,-4.04081632653061,0.694737006436885
-4.77551020408163,-3.79591836734694,0.672905638591134
-4.77551020408163,-3.55102040816327,0.643268262811926
-4.77551020408163,-3.30612244897959,0.608392481644112
-4.77551020408163,-3.06122448979592,0.570151669999073
-4.77551020408163,-2.81632653061224,0.529737776390264
-4.77551020408163,-2.57142857142857,0.48773882538202
-4.77551020408163,-2.3265306122449,0.444253463158382
-4.77551020408163,-2.08163265306122,0.39902031903707
-4.77551020408163,-1.83673469387755,0.351546067372581
-4.77551020408163,-1.59183673469388,0.301221870627243
-4.77551020408163,-1.3469387755102,0.247422781883179
-4.77551020408163,-1.10204081632653,0.189588418573957
-4.77551020408163,-0.857142857142857,0.127285745703178
-4.77551020408163,-0.612244897959184,0.0602562240153972
-4.77551020408163,-0.36734693877551,-0.0115499356558761
-4.77551020408163,-0.122448979591837,-0.0879498998502065
-4.77551020408163,0.122448979591837,-0.168512926378037
-4.77551020408163,0.36734693877551,-0.252552853844082
-4.77551020408163,0.612244897959184,-0.339128611562452
-4.77551020408163,0.857142857142857,-0.427053958084903
-4.77551020408163,1.10204081632653,-0.514918405249083
-4.77551020408163,1.3469387755102,-0.601121736297485
-4.77551020408163,1.59183673469388,-0.683924630558215
-4.77551020408163,1.83673469387755,-0.761517627187013
-4.77551020408163,2.08163265306122,-0.832109952558458
-4.77551020408163,2.3265306122449,-0.894038527803307
-4.77551020408163,2.57142857142857,-0.945895654477778
-4.77551020408163,2.81632653061224,-0.986671310130903
-4.77551020408163,3.06122448979592,-1.01590254710804
-4.77551020408163,3.30612244897959,-1.03381813847535
-4.77551020408163,3.55102040816327,-1.04146150474946
-4.77551020408163,3.79591836734694,-1.04076954571803
-4.77551020408163,4.04081632653061,-1.03458018350084
-4.77551020408163,4.28571428571429,-1.02653859207663
-4.77551020408163,4.53061224489796,-1.02087313203203
-4.77551020408163,4.77551020408163,-1.02201914162012
-4.77551020408163,5.02040816326531,-1.03408412468817
-4.77551020408163,5.26530612244898,-1.06017302301429
-4.77551020408163,5.51020408163265,-1.10162713425903
-4.77551020408163,5.75510204081633,-1.15727226253754
-4.77551020408163,6,-1.2228147994109
-4.53061224489796,-6,0.015281866882805
-4.53061224489796,-5.75510204081633,0.143833325480762
-4.53061224489796,-5.51020408163265,0.269000992734444
-4.53061224489796,-5.26530612244898,0.382133807210141
-4.53061224489796,-5.02040816326531,0.477504515702659
-4.53061224489796,-4.77551020408163,0.552147069263889
-4.53061224489796,-4.53061224489796,0.60541530877974
-4.53061224489796,-4.28571428571429,0.638403894332672
-4.53061224489796,-4.04081632653061,0.653345704246462
-4.53061224489796,-3.79591836734694,0.65306571069566
-4.53061224489796,-3.55102040816327,0.640537593938474
-4.53061224489796,-3.30612244897959,0.618560952350766
-4.53061224489796,-3.06122448979592,0.589556083078493
-4.53061224489796,-2.81632653061224,0.55546016526281
-4.53061224489796,-2.57142857142857,0.517702280713277
-4.53061224489796,-2.3265306122449,0.477233488602031
-4.53061224489796,-2.08163265306122,0.434590447570937
-4.53061224489796,-1.83673469387755,0.38997532623075
-4.53061224489796,-1.59183673469388,0.343339726698833
-4.53061224489796,-1.3469387755102,0.29446515292951
-4.53061224489796,-1.10204081632653,0.243036574698893
-4.53061224489796,-0.857142857142857,0.188708518373302
-4.53061224489796,-0.612244897959184,0.131164725719793
-4.53061224489796,-0.36734693877551,0.0701728150640693
-4.53061224489796,-0.122448979591837,0.00563476032636755
-4.53061224489796,0.122448979591837,-0.0623673055870736
-4.53061224489796,0.36734693877551,-0.133532063499598
-4.53061224489796,0.612244897959184,-0.207310354630237
-4.53061224489796,0.857142857142857,-0.282891524942474
-4.53061224489796,1.10204081632653,-0.359209683346024
-4.53061224489796,1.3469387755102,-0.434974222490512
-4.53061224489796,1.59183673469388,-0.5087275393163
-4.53061224489796,1.83673469387755,-0.578930769269258
-4.53061224489796,2.08163265306122,-0.644075711215456
-4.53061224489796,2.3265306122449,-0.702818171754527
-4.53061224489796,2.57142857142857,-0.754124852903459
-4.53061224489796,2.81632653061224,-0.797422734157474
-4.53061224489796,3.06122448979592,-0.832736706203366
-4.53061224489796,3.30612244897959,-0.860798081704021
-4.53061224489796,3.55102040816327,-0.883103770851335
-4.53061224489796,3.79591836734694,-0.901903874547709
-4.53061224489796,4.04081632653061,-0.920095100994189
-4.53061224489796,4.28571428571429,-0.941000036238506
-4.53061224489796,4.53061224489796,-0.968019472964819
-4.53061224489796,4.77551020408163,-1.00415831181071
-4.53061224489796,5.02040816326531,-1.05144610626573
-4.53061224489796,5.26530612244898,-1.11030107925292
-4.53061224489796,5.51020408163265,-1.17891939502582
-4.53061224489796,5.75510204081633,-1.25280491447826
-4.53061224489796,6,-1.32458074092315
-4.28571428571429,-6,-0.202667480388087
-4.28571428571429,-5.75510204081633,-0.0889852982661963
-4.28571428571429,-5.51020408163265,0.0341594047626217
-4.28571428571429,-5.26530612244898,0.156408352088621
-4.28571428571429,-5.02040816326531,0.269632763712476
-4.28571428571429,-4.77551020408163,0.368197193496429
-4.28571428571429,-4.53061224489796,0.448862986085825
-4.28571428571429,-4.28571428571429,0.510453053455121
-4.28571428571429,-4.04081632653061,0.55339275931838
-4.28571428571429,-3.79591836734694,0.579220325535127
-4.28571428571429,-3.55102040816327,0.590132857170749
-4.28571428571429,-3.30612244897959,0.588607081344724
-4.28571428571429,-3.06122448979592,0.577111060510562
-4.28571428571429,-2.81632653061224,0.557906252052561
-4.28571428571429,-2.57142857142857,0.532928595490423
-4.28571428571429,-2.3265306122449,0.503732105437123
-4.28571428571429,-2.08163265306122,0.471477529909058
-4.28571428571429,-1.83673469387755,0.436950643447552
-4.28571428571429,-1.59183673469388,0.400598385993601
-4.28571428571429,-1.3469387755102,0.362575211055632
-4.28571428571429,-1.10204081632653,0.322795783174828
-4.28571428571429,-0.857142857142857,0.28099293772593
-4.28571428571429,-0.612244897959184,0.23678123168967
-4.28571428571429,-0.36734693877551,0.189726395036028
-4.28571428571429,-0.122448979591837,0.139419725943879
-4.28571428571429,0.122448979591837,0.0855543724704896
-4.28571428571429,0.36734693877551,0.027998077401718
-4.28571428571429,0.612244897959184,-0.0331450431516227
-4.28571428571429,0.857142857142857,-0.0974921975014344
-4.28571428571429,1.10204081632653,-0.164367359487682
-4.28571428571429,1.3469387755102,-0.232820998761464
-4.28571428571429,1.59183673469388,-0.301687560416418
-4.28571428571429,1.83673469387755,-0.369680050511274
-4.28571428571429,2.08163265306122,-0.435516456176479
-4.28571428571429,2.3265306122449,-0.498068106650388
-4.28571428571429,2.57142857142857,-0.556515927100807
-4.28571428571429,2.81632653061224,-0.610497183385914
-4.28571428571429,3.06122448979592,-0.660222968286664
-4.28571428571429,3.30612244897959,-0.706545485264238
-4.28571428571429,3.55102040816327,-0.750954351761421
-4.28571428571429,3.79591836734694,-0.79548306629581
-4.28571428571429,4.04081632653061,-0.842511131004601
-4.28571428571429,4.28571428571429,-0.894455018785186
-4.28571428571429,4.53061224489796,-0.953353233238351
-4.28571428571429,4.77551020408163,-1.02036787738794
-4.28571428571429,5.02040816326531,-1.09524738075885
-4.28571428571429,5.26530612244898,-1.17582086110365
-4.28571428571429,5.51020408163265,-1.25762049013989
-4.28571428571429,5.75510204081633,-1.33374821290977
-4.28571428571429,6,-1.3951089166096
-4.04081632653061,-6,-0.395351951182517
-4.04081632653061,-5.75510204081633,-0.309013087018596
-4.04081632653061,-5.51020408163265,-0.201624911238729
-4.04081632653061,-5.26530612244898,-0.0838439954907515
-4.04081632653061,-5.02040816326531,0.0349297919870347
-4.04081632653061,-4.77551020408163,0.147187138809214
-4.04081632653061,-4.53061224489796,0.247555083615475
-4.04081632653061,-4.28571428571429,0.332741457118206
-4.04081632653061,-4.04081632653061,0.401277450457126
-4.04081632653061,-3.79591836734694,0.453151486458163
-4.04081632653061,-3.55102040816327,0.489410057758352
-4.04081632653061,-3.30612244897959,0.511779204243819
-4.04081632653061,-3.06122448979592,0.522338741442554
-4.04081632653061,-2.81632653061224,0.523263243857793
-4.04081632653061,-2.57142857142857,0.51663053867137
-4.04081632653061,-2.3265306122449,0.504290278294892
-4.04081632653061,-2.08163265306122,0.487781451325771
-4.04081632653061,-1.83673469387755,0.468287440624239
-4.04081632653061,-1.59183673469388,0.446619248938321
-4.04081632653061,-1.3469387755102,0.423220597770834
-4.04081632653061,-1.10204081632653,0.39819170809521
-4.04081632653061,-0.857142857142857,0.371330861857409
-4.04081632653061,-0.612244897959184,0.342193786463784
-4.04081632653061,-0.36734693877551,0.310170308237045
-4.04081632653061,-0.122448979591837,0.274575746790858
-4.04081632653061,0.122448979591837,0.234751650968091
-4.04081632653061,0.36734693877551,0.190167418655314
-4.04081632653061,0.612244897959184,0.140511900362233
-4.04081632653061,0.857142857142857,0.0857629920345148
-4.04081632653061,1.10204081632653,0.0262239806424855
-4.04081632653061,1.3469387755102,-0.0374818196821793
-4.04081632653061,1.59183673469388,-0.10446203044358
-4.04081632653061,1.83673469387755,-0.173649843752128
-4.04081632653061,2.08163265306122,-0.243934118306719
-4.04081632653061,2.3265306122449,-0.314310810549358
-4.04081632653061,2.57142857142857,-0.384036817115552
-4.04081632653061,2.81632653061224,-0.452764174203392
-4.04081632653061,3.06122448979592,-0.520631424347947
-4.04081632653061,3.30612244897959,-0.588289981584778
-4.04081632653061,3.55102040816327,-0.656846608836378
-4.04081632653061,3.79591836734694,-0.727708843591738
-4.04081632653061,4.04081632653061,-0.802328688151801
-4.04081632653061,4.28571428571429,-0.881851536298159
-4.04081632653061,4.53061224489796,-0.966692455374843
-4.04081632653061,4.77551020408163,-1.05608042968733
-4.04081632653061,5.02040816326531,-1.14763188452122
-4.04081632653061,5.26530612244898,-1.23703515482936
-4.04081632653061,5.51020408163265,-1.31794308112898
-4.04081632653061,5.75510204081633,-1.38217527261748
-4.04081632653061,6,-1.42031717178694
-3.79591836734694,-6,-0.554372946017806
-3.79591836734694,-5.75510204081633,-0.502760812988709
-3.79591836734694,-5.51020408163265,-0.421052571191168
-3.79591836734694,-5.26530612244898,-0.318973806812308
-3.79591836734694,-5.02040816326531,-0.206073856227005
-3.79591836734694,-4.77551020408163,-0.0908183324226018
-3.79591836734694,-4.53061224489796,0.0199516339750163
-3.79591836734694,-4.28571428571429,0.121236510611885
-3.79591836734694,-4.04081632653061,0.209844700808377
-3.79591836734694,-3.79591836734694,0.284189641344776
-3.79591836734694,-3.55102040816327,0.343993069140965
-3.79591836734694,-3.30612244897959,0.389955277728777
-3.79591836734694,-3.06122448979592,0.423435452927514
-3.79591836734694,-2.81632653061224,0.446168131181365
-3.79591836734694,-2.57142857142857,0.460027788158869
-3.79591836734694,-2.3265306122449,0.46684357970885
-3.79591836734694,-2.08163265306122,0.468260393445985
-3.79591836734694,-1.83673469387755,0.465640046560481
-3.79591836734694,-1.59183673469388,0.459996725814
-3.79591836734694,-1.3469387755102,0.451962495258013
-3.79591836734694,-1.10204081632653,0.441780803902358
-3.79591836734694,-0.857142857142857,0.42932748360036
-3.79591836734694,-0.612244897959184,0.414159093658627
-3.79591836734694,-0.36734693877551,0.395587364889729
-3.79591836734694,-0.122448979591837,0.372776043199082
-3.79591836734694,0.122448979591837,0.34485312407556
-3.79591836734694,0.36734693877551,0.311028071897395
-3.79591836734694,0.612244897959184,0.270701016342341
-3.79591836734694,0.857142857142857,0.223549922573573
-3.79591836734694,1.10204081632653,0.169582892183573
-3.79591836734694,1.3469387755102,0.109146221606289
-3.79591836734694,1.59183673469388,0.0428843293499169
-3.79591836734694,1.83673469387755,-0.0283455319545832
-3.79591836734694,2.08163265306122,-0.103593698660078
-3.79591836734694,2.3265306122449,-0.181957091837144
-3.79591836734694,2.57142857142857,-0.262715358167643
-3.79591836734694,2.81632653061224,-0.345440177074095
-3.79591836734694,3.06122448979592,-0.430053920931822
-3.79591836734694,3.30612244897959,-0.516816885754378
-3.79591836734694,3.55102040816327,-0.606228193948892
-3.79591836734694,3.79591836734694,-0.698834145860634
-3.79591836734694,4.04081632653061,-0.794949200994509
-3.79591836734694,4.28571428571429,-0.894308782459956
-3.79591836734694,4.53061224489796,-0.995689336588236
-3.79591836734694,4.77551020408163,-1.09654856225663
-3.79591836734694,5.02040816326531,-1.19275546689637
-3.79591836734694,5.26530612244898,-1.2784925760379
-3.79591836734694,5.51020408163265,-1.34641643411952
-3.79591836734694,5.75510204081633,-1.38815159363415
-3.79591836734694,6,-1.39516160466449
-3.55102040816327,-6,-0.678593543967638
-3.55102040816327,-5.75510204081633,-0.664093366799436
-3.55102040816327,-5.51020408163265,-0.613594681364778
-3.55102040816327,-5.26530612244898,-0.534976091063822
-3.55102040816327,-5.02040816326531,-0.436983822611258
-3.55102040816327,-4.77551020408163,-0.328163584582763
-3.55102040816327,-4.53061224489796,-0.216099599803334
-3.55102040816327,-4.28571428571429,-0.10696338066418
-3.55102040816327,-4.04081632653061,-0.00533221936530026
-3.55102040816327,-3.79591836734694,0.0857844758369558
-3.55102040816327,-3.55102040816327,0.16477811447631
-3.55102040816327,-3.30612244897959,0.231194202464991
-3.55102040816327,-3.06122448979592,0.285454824664886
-3.55102040816327,-2.81632653061224,0.328584970396868
-3.55102040816327,-2.57142857142857,0.36196404682416
-3.55102040816327,-2.3265306122449,0.387113268487322
-3.55102040816327,-2.08163265306122,0.405522270956425
-3.55102040816327,-1.83673469387755,0.418514173878233
-3.55102040816327,-1.59183673469388,0.427146795800271
-3.55102040816327,-1.3469387755102,0.432147897583461
-3.55102040816327,-1.10204081632653,0.433883219044289
-3.55102040816327,-0.857142857142857,0.432356781976903
-3.55102040816327,-0.612244897959184,0.427242801364235
-3.55102040816327,-0.36734693877551,0.417947248507459
-3.55102040816327,-0.122448979591837,0.403694700223873
-3.55102040816327,0.122448979591837,0.383633006762654
-3.55102040816327,0.36734693877551,0.356945212248074
-3.55102040816327,0.612244897959184,0.322955883411252
-3.55102040816327,0.857142857142857,0.281218299640487
-3.55102040816327,1.10204081632653,0.231570337637661
-3.55102040816327,1.3469387755102,0.174150471973152
-3.55102040816327,1.59183673469388,0.109370796163707
-3.55102040816327,1.83673469387755,0.0378506402434344
-3.55102040816327,2.08163265306122,-0.0396787540348326
-3.55102040816327,2.3265306122449,-0.122482001885336
-3.55102040816327,2.57142857142857,-0.209919066257761
-3.55102040816327,2.81632653061224,-0.301514070804249
-3.55102040816327,3.06122448979592,-0.396972333004013
-3.55102040816327,3.30612244897959,-0.496128931654665
-3.55102040816327,3.55102040816327,-0.598819576899182
-3.55102040816327,3.79591836734694,-0.70467480868805
-3.55102040816327,4.04081632653061,-0.812851242871798
-3.55102040816327,4.28571428571429,-0.921728133128772
-3.55102040816327,4.53061224489796,-1.02861294053409
-3.55102040816327,4.77551020408163,-1.1295142455512
-3.55102040816327,5.02040816326531,-1.21905159695504
-3.55102040816327,5.26530612244898,-1.29057608010639
-3.55102040816327,5.51020408163265,-1.33656789808753
-3.55102040816327,5.75510204081633,-1.34935322845011
-3.55102040816327,6,-1.32213819380251
-3.30612244897959,-6,-0.77190052961772
-3.30612244897959,-5.75510204081633,-0.792761954505859
-3.30612244897959,-5.51020408163265,-0.774897338342818
-3.30612244897959,-5.26530612244898,-0.723779208113651
-3.30612244897959,-5.02040816326531,-0.646652420240096
-3.30612244897959,-4.77551020408163,-0.55141562234288
-3.30612244897959,-4.53061224489796,-0.445725344247561
-3.30612244897959,-4.28571428571429,-0.3363677181957
-3.30612244897959,-4.04081632653061,-0.228892217648839
-3.30612244897959,-3.79591836734694,-0.127469652064053
-3.30612244897959,-3.55102040816327,-0.0349212085329037
-3.30612244897959,-3.30612244897959,0.0471372320175983
-3.30612244897959,-3.06122448979592,0.118085391655806
-3.30612244897959,-2.81632653061224,0.178063140284795
-3.30612244897959,-2.57142857142857,0.227737511452392
-3.30612244897959,-2.3265306122449,0.268090008497723
-3.30612244897959,-2.08163265306122,0.300233808463636
-3.30612244897959,-1.83673469387755,0.325264826109445
-3.30612244897959,-1.59183673469388,0.344147311188237
-3.30612244897959,-1.3469387755102,0.357633144492465
-3.30612244897959,-1.10204081632653,0.366213535473449
-3.30612244897959,-0.857142857142857,0.370101679254831
-3.30612244897959,-0.612244897959184,0.369244522792234
-3.30612244897959,-0.36734693877551,0.363360781774604
-3.30612244897959,-0.122448979591837,0.352000697862735
-3.30612244897959,0.122448979591837,0.334620973344835
-3.30612244897959,0.36734693877551,0.310666333554735
-3.30612244897959,0.612244897959184,0.279647821766885
-3.30612244897959,0.857142857142857,0.241207767859131
-3.30612244897959,1.10204081632653,0.195162755539352
-3.30612244897959,1.3469387755102,0.141518923768011
-3.30612244897959,1.59183673469388,0.0804583251993592
-3.30612244897959,1.83673469387755,0.0123002711874085
-3.30612244897959,2.08163265306122,-0.0625531527760441
-3.30612244897959,2.3265306122449,-0.143673771246409
-3.30612244897959,2.57142857142857,-0.23064973739361
-3.30612244897959,2.81632653061224,-0.323096635312649
-3.30612244897959,3.06122448979592,-0.420622293211521
-3.30612244897959,3.30612244897959,-0.522735249010697
-3.30612244897959,3.55102040816327,-0.628694508855691
-3.30612244897959,3.79591836734694,-0.737308452680734
-3.30612244897959,4.04081632653061,-0.846702945139391
-3.30612244897959,4.28571428571429,-0.954092021725572
-3.30612244897959,4.53061224489796,-1.05559752730829
-3.30612244897959,4.77551020408163,-1.14617465906297
-3.30612244897959,5.02040816326531,-1.2197055432426
-3.30612244897959,5.26530612244898,-1.26931903381248
-3.30612244897959,5.51020408163265,-1.28797780607938
-3.30612244897959,5.75510204081633,-1.26934003674717
-3.30612244897959,6,-1.20885099213819
-3.06122448979592,-6,-0.840837482501683
-3.06122448979592,-5.75510204081633,-0.89240105146429
-3.06122448979592,-5.51020408163265,-0.905309665070451
-3.06122448979592,-5.26530612244898,-0.882403482006052
-3.06122448979592,-5.02040816326531,-0.82900225309759
-3.06122448979592,-4.77551020408163,-0.751830798067653
-3.06122448979592,-4.53061224489796,-0.658070396645037
-3.06122448979592,-4.28571428571429,-0.554616877035521
-3.06122448979592,-4.04081632653061,-0.447572183443859
-3.06122448979592,-3.79591836734694,-0.341957012962148
-3.06122448979592,-3.55102040816327,-0.241608369010454
-3.06122448979592,-3.30612244897959,-0.149215463303619
-3.06122448979592,-3.06122448979592,-0.0664468841116481
-3.06122448979592,-2.81632653061224,0.00587231090428464
-3.06122448979592,-2.57142857142857,0.0675661101937283
-3.06122448979592,-2.3265306122449,0.118918730272122
-3.06122448979592,-2.08163265306122,0.160505935409363
-3.06122448979592,-1.83673469387755,0.19305406951916
-3.06122448979592,-1.59183673469388,0.217329391815734
-3.06122448979592,-1.3469387755102,0.23405707625546
-3.06122448979592,-1.10204081632653,0.243867379934545
-3.06122448979592,-0.857142857142857,0.247265561583894
-3.06122448979592,-0.612244897959184,0.244621724635304
-3.06122448979592,-0.36734693877551,0.236176557587914
-3.06122448979592,-0.122448979591837,0.222058772639749
-3.06122448979592,0.122448979591837,0.202309870669442
-3.06122448979592,0.36734693877551,0.176911777455603
-3.06122448979592,0.612244897959184,0.145813069145942
-3.06122448979592,0.857142857142857,0.108950115239659
-3.06122448979592,1.10204081632653,0.0662606449729511
-3.06122448979592,1.3469387755102,0.0176890140316768
-3.06122448979592,1.59183673469388,-0.0368152961633773
-3.06122448979592,1.83673469387755,-0.0973019215677682
-3.06122448979592,2.08163265306122,-0.163820206286518
-3.06122448979592,2.3265306122449,-0.236407931635749
-3.06122448979592,2.57142857142857,-0.315059168452517
-3.06122448979592,2.81632653061224,-0.399662869298816
-3.06122448979592,3.06122448979592,-0.489906247085838
-3.06122448979592,3.30612244897959,-0.585141466725236
-3.06122448979592,3.55102040816327,-0.684220797447359
-3.06122448979592,3.79591836734694,-0.785313986761901
-3.06122448979592,4.04081632653061,-0.885731720831684
-3.06122448979592,4.28571428571429,-0.981789629873269
-3.06122448979592,4.53061224489796,-1.06875673237359
-3.06122448979592,4.77551020408163,-1.14093809423403
-3.06122448979592,5.02040816326531,-1.19194071128241
-3.06122448979592,5.26530612244898,-1.21516069587295
-3.06122448979592,5.51020408163265,-1.2045054801937
-3.06122448979592,5.75510204081633,-1.15532494696516
-3.06122448979592,6,-1.06547088963187
-2.81632653061224,-6,-0.892608220066128
-2.81632653061224,-5.75510204081633,-0.968571682494196
-2.81632653061224,-5.51020408163265,-1.00814408843468
-2.81632653061224,-5.26530612244898,-1.01157489945884
-2.81632653061224,-5.02040816326531,-0.982083446194704
-2.81632653061224,-4.77551020408163,-0.924899949255266
-2.81632653061224,-4.53061224489796,-0.846334295348745
-2.81632653061224,-4.28571428571429,-0.752980782809882
-2.81632653061224,-4.04081632653061,-0.651113627302855
-2.81632653061224,-3.79591836734694,-0.546284993064686
-2.81632653061224,-3.55102040816327,-0.443107498305906
-2.81632653061224,-3.30612244897959,-0.345186144533736
-2.81632653061224,-3.06122448979592,-0.255158194869347
-2.81632653061224,-2.81632653061224,-0.174800700659251
-2.81632653061224,-2.57142857142857,-0.105171223318199
-2.81632653061224,-2.3265306122449,-0.0467553841796333
-2.81632653061224,-2.08163265306122,0.000396582141678448
-2.81632653061224,-1.83673469387755,0.0365542473193844
-2.81632653061224,-1.59183673469388,0.0622158497832532
-2.81632653061224,-1.3469387755102,0.0780401829120387
-2.81632653061224,-1.10204081632653,0.0847969029467928
-2.81632653061224,-0.857142857142857,0.0833290562152426
-2.81632653061224,-0.612244897959184,0.0745214534988338
-2.81632653061224,-0.36734693877551,0.0592695077667297
-2.81632653061224,-0.122448979591837,0.038444973294841
-2.81632653061224,0.122448979591837,0.0128573065541984
-2.81632653061224,0.36734693877551,-0.0167882730842823
-2.81632653061224,0.612244897959184,-0.0499328653481094
-2.81632653061224,0.857142857142857,-0.0862014308139984
-2.81632653061224,1.10204081632653,-0.125430299109231
-2.81632653061224,1.3469387755102,-0.167679084517035
-2.81632653061224,1.59183673469388,-0.213222036521667
-2.81632653061224,1.83673469387755,-0.262514916509732
-2.81632653061224,2.08163265306122,-0.316134837063247
-2.81632653061224,2.3265306122449,-0.374691984945334
-2.81632653061224,2.57142857142857,-0.438713750804882
-2.81632653061224,2.81632653061224,-0.508503643674589
-2.81632653061224,3.06122448979592,-0.583979761675024
-2.81632653061224,3.30612244897959,-0.664500889064997
-2.81632653061224,3.55102040816327,-0.74869281531751
-2.81632653061224,3.79591836734694,-0.834293322450234
-2.81632653061224,4.04081632653061,-0.918041132949272
-2.81632653061224,4.28571428571429,-0.995641000459721
-2.81632653061224,4.53061224489796,-1.06184235081694
-2.81632653061224,4.77551020408163,-1.11066997020476
-2.81632653061224,5.02040816326531,-1.13583915164374
-2.81632653061224,5.26530612244898,-1.1313713237704
-2.81632653061224,5.51020408163265,-1.09239709752398
-2.81632653061224,5.75510204081633,-1.01609135250852
-2.81632653061224,6,-0.902632160125377
-2.57142857142857,-6,-0.933677500005371
-2.57142857142857,-5.75510204081633,-1.02719266380764
-2.57142857142857,-5.51020408163265,-1.08809014186411
-2.57142857142857,-5.26530612244898,-1.11425723957073
-2.57142857142857,-5.02040816326531,-1.10683401990857
-2.57142857142857,-4.77551020408163,-1.06941664206414
-2.57142857142857,-4.53061224489796,-1.00719666140997
-2.57142857142857,-4.28571428571429,-0.926163310085611
-2.57142857142857,-4.04081632653061,-0.832446005619662
-2.57142857142857,-3.79591836734694,-0.73183030009735
-2.57142857142857,-3.55102040816327,-0.629446823769716
-2.57142857142857,-3.30612244897959,-0.529610713671256
-2.57142857142857,-3.06122448979592,-0.435777524552337
-2.57142857142857,-2.81632653061224,-0.350578517562243
-2.57142857142857,-2.57142857142857,-0.275901010709825
-2.57142857142857,-2.3265306122449,-0.212985850806632
-2.57142857142857,-2.08163265306122,-0.162522161871034
-2.57142857142857,-1.83673469387755,-0.124727941305243
-2.57142857142857,-1.59183673469388,-0.0994128039147813
-2.57142857142857,-1.3469387755102,-0.0860254909387296
-2.57142857142857,-1.10204081632653,-0.0836931553788671
-2.57142857142857,-0.857142857142857,-0.0912615929538206
-2.57142857142857,-0.612244897959184,-0.107345426519884
-2.57142857142857,-0.36734693877551,-0.130394960439226
-2.57142857142857,-0.122448979591837,-0.158782479492276
-2.57142857142857,0.122448979591837,-0.190905906218517
-2.57142857142857,0.36734693877551,-0.225302837137849
-2.57142857142857,0.612244897959184,-0.2607639485483
-2.57142857142857,0.857142857142857,-0.296432342290139
-2.57142857142857,1.10204081632653,-0.331875044635484
-2.57142857142857,1.3469387755102,-0.367114651043804
-2.57142857142857,1.59183673469388,-0.402612710668327
-2.57142857142857,1.83673469387755,-0.43920124090003
-2.57142857142857,2.08163265306122,-0.477963968945639
-2.57142857142857,2.3265306122449,-0.520073764353712
-2.57142857142857,2.57142857142857,-0.566596724723581
-2.57142857142857,2.81632653061224,-0.618276327110249
-2.57142857142857,3.06122448979592,-0.675313158566697
-2.57142857142857,3.30612244897959,-0.737157478165931
-2.57142857142857,3.55102040816327,-0.802333816558581
-2.57142857142857,3.79591836734694,-0.868319380694162
-2.57142857142857,4.04081632653061,-0.931501118443321
-2.57142857142857,4.28571428571429,-0.987239111134908
-2.57142857142857,4.53061224489796,-1.03006486597502
-2.57142857142857,4.77551020408163,-1.05403967800902
-2.57142857142857,5.02040816326531,-1.05328769576318
-2.57142857142857,5.26530612244898,-1.02269803080439
-2.57142857142857,5.51020408163265,-0.958758711719209
-2.57142857142857,5.75510204081633,-0.860443318955252
-2.57142857142857,6,-0.730023104280265
-2.3265306122449,-6,-0.968989962641279
-2.3265306122449,-5.75510204081633,-1.07348957699937
-2.3265306122449,-5.51020408163265,-1.15000415681327
-2.3265306122449,-5.26530612244898,-1.19439518455549
-2.3265306122449,-5.02040816326531,-1.20588081202601
-2.3265306122449,-4.77551020408163,-1.18642534261404
-2.3265306122449,-4.53061224489796,-1.13998405836705
-2.3265306122449,-4.28571428571429,-1.07174132923093
-2.3265306122449,-4.04081632653061,-0.987435952388555
-2.3265306122449,-3.79591836734694,-0.892824906925138
-2.3265306122449,-3.55102040816327,-0.793301240950528
-2.3265306122449,-3.30612244897959,-0.69365624180415
-2.3265306122449,-3.06122448979592,-0.597960489421406
-2.3265306122449,-2.81632653061224,-0.509531498993284
-2.3265306122449,-2.57142857142857,-0.430955433860925
-2.3265306122449,-2.3265306122449,-0.364134766482961
-2.3265306122449,-2.08163265306122,-0.31034096700413
-2.3265306122449,-1.83673469387755,-0.27025978612176
-2.3265306122449,-1.59183673469388,-0.244025198326841
-2.3265306122449,-1.3469387755102,-0.23124548629485
-2.3265306122449,-1.10204081632653,-0.231030343294768
-2.3265306122449,-0.857142857142857,-0.242030543849208
-2.3265306122449,-0.612244897959184,-0.262501328694025
-2.3265306122449,-0.36734693877551,-0.290397275206998
-2.3265306122449,-0.122448979591837,-0.323500690923055
-2.3265306122449,0.122448979591837,-0.359578530322462
-2.3265306122449,0.36734693877551,-0.396555822999453
-2.3265306122449,0.612244897959184,-0.432687976995352
-2.3265306122449,0.857142857142857,-0.466711218514729
-2.3265306122449,1.10204081632653,-0.49795052945853
-2.3265306122449,1.3469387755102,-0.526367837746208
-2.3265306122449,1.59183673469388,-0.552539385726829
-2.3265306122449,1.83673469387755,-0.577559139784756
-2.3265306122449,2.08163265306122,-0.602873533262152
-2.3265306122449,2.3265306122449,-0.630060500353036
-2.3265306122449,2.57142857142857,-0.660571708845248
-2.3265306122449,2.81632653061224,-0.695460685249518
-2.3265306122449,3.06122448979592,-0.735121260115916
-2.3265306122449,3.30612244897959,-0.77906101482381
-2.3265306122449,3.55102040816327,-0.825733959106608
-2.3265306122449,3.79591836734694,-0.872456145894316
-2.3265306122449,4.04081632653061,-0.915427476417681
-2.3265306122449,4.28571428571429,-0.949881937183959
-2.3265306122449,4.53061224489796,-0.970385449190014
-2.3265306122449,4.77551020408163,-0.971293186536905
-2.3265306122449,5.02040816326531,-0.947364141963236
-2.3265306122449,5.26530612244898,-0.894507843525474
-2.3265306122449,5.51020408163265,-0.810605878661217
-2.3265306122449,5.75510204081633,-0.696311269229608
-2.3265306122449,6,-0.555687403535182
-2.08163265306122,-6,-1.00170546657195
-2.08163265306122,-5.75510204081633,-1.11144246085868
-2.08163265306122,-5.51020408163265,-1.19813643892459
-2.08163265306122,-5.26530612244898,-1.25600122913731
-2.08163265306122,-5.02040816326531,-1.2825704659159
-2.08163265306122,-4.77551020408163,-1.27827808641402
-2.08163265306122,-4.53061224489796,-1.24582692969873
-2.08163265306122,-4.28571428571429,-1.18948774198686
-2.08163265306122,-4.04081632653061,-1.11443395042432
-2.08163265306122,-3.79591836734694,-1.02617777303805
-2.08163265306122,-3.55102040816327,-0.93013767304239
-2.08163265306122,-3.30612244897959,-0.831339553734499
-2.08163265306122,-3.06122448979592,-0.73423551413832
-2.08163265306122,-2.81632653061224,-0.642613842805923
-2.08163265306122,-2.57142857142857,-0.559570768004795
-2.08163265306122,-2.3265306122449,-0.487516611150575
-2.08163265306122,-2.08163265306122,-0.428194778352459
-2.08163265306122,-1.83673469387755,-0.382699984322274
-2.08163265306122,-1.59183673469388,-0.351490830579425
-2.08163265306122,-1.3469387755102,-0.334399983031651
-2.08163265306122,-1.10204081632653,-0.330651410806293
-2.08163265306122,-0.857142857142857,-0.338897385972789
-2.08163265306122,-0.612244897959184,-0.357287580194124
-2.08163265306122,-0.36734693877551,-0.383578644002149
-2.08163265306122,-0.122448979591837,-0.415285831045868
-2.08163265306122,0.122448979591837,-0.449869842746365
-2.08163265306122,0.36734693877551,-0.48494377451509
-2.08163265306122,0.612244897959184,-0.518478516135523
-2.08163265306122,0.857142857142857,-0.54898155468996
-2.08163265306122,1.10204081632653,-0.575624630002381
-2.08163265306122,1.3469387755102,-0.598300159406038
-2.08163265306122,1.59183673469388,-0.617594117095677
-2.08163265306122,1.83673469387755,-0.634672881517055
-2.08163265306122,2.08163265306122,-0.651091897854829
-2.08163265306122,2.3265306122449,-0.668543308010999
-2.08163265306122,2.57142857142857,-0.688566788443797
-2.08163265306122,2.81632653061224,-0.71225209455245
-2.08163265306122,3.06122448979592,-0.739963277749372
-2.08163265306122,3.30612244897959,-0.771113796384791
-2.08163265306122,3.55102040816327,-0.804019625874307
-2.08163265306122,3.79591836734694,-0.83585471670346
-2.08163265306122,4.04081632653061,-0.862729994011645
-2.08163265306122,4.28571428571429,-0.879913024568168
-2.08163265306122,4.53061224489796,-0.882199156941773
-2.08163265306122,4.77551020408163,-0.864434409701205
-2.08163265306122,5.02040816326531,-0.822173571444615
-2.08163265306122,5.26530612244898,-0.752432502797317
-2.08163265306122,5.51020408163265,-0.65446180219318
-2.08163265306122,5.75510204081633,-0.530432859525249
-2.08163265306122,6,-0.385893479369905
-1.83673469387755,-6,-1.03329871915559
-1.83673469387755,-5.75510204081633,-1.14363163870584
-1.83673469387755,-5.51020408163265,-1.23575293412441
-1.83673469387755,-5.26530612244898,-1.30260069264226
-1.83673469387755,-5.02040816326531,-1.34029632398668
-1.83673469387755,-4.77551020408163,-1.34790688351278
-1.83673469387755,-4.53061224489796,-1.326941815655
-1.83673469387755,-4.28571428571429,-1.28072581207909
-1.83673469387755,-4.04081632653061,-1.21376013468256
-1.83673469387755,-3.79591836734694,-1.13114907318127
-1.83673469387755,-3.55102040816327,-1.03813392021663
-1.83673469387755,-3.30612244897959,-0.939748456980964
-1.83673469387755,-3.06122448979592,-0.840589284164021
-1.83673469387755,-2.81632653061224,-0.744681433673244
-1.83673469387755,-2.57142857142857,-0.655413625512532
-1.83673469387755,-2.3265306122449,-0.575517029797139
-1.83673469387755,-2.08163265306122,-0.507065174174446
-1.83673469387755,-1.83673469387755,-0.451479430248704
-1.83673469387755,-1.59183673469388,-0.409532947057739
-1.83673469387755,-1.3469387755102,-0.381354428125544
-1.83673469387755,-1.10204081632653,-0.366440138515763
-1.83673469387755,-0.857142857142857,-0.363686532913483
-1.83673469387755,-0.612244897959184,-0.37145600745769
-1.83673469387755,-0.36734693877551,-0.387684405029575
-1.83673469387755,-0.122448979591837,-0.410031840138707
-1.83673469387755,0.122448979591837,-0.436069661682603
-1.83673469387755,0.36734693877551,-0.463487802604444
-1.83673469387755,0.612244897959184,-0.490300176560513
-1.83673469387755,0.857142857142857,-0.51502254883081
-1.83673469387755,1.10204081632653,-0.536798142046041
-1.83673469387755,1.3469387755102,-0.555451091114022
-1.83673469387755,1.59183673469388,-0.571455985480179
-1.83673469387755,1.83673469387755,-0.58582184702141
-1.83673469387755,2.08163265306122,-0.599899434806349
-1.83673469387755,2.3265306122449,-0.615130230218721
-1.83673469387755,2.57142857142857,-0.632762660612582
-1.83673469387755,2.81632653061224,-0.65356543762393
-1.83673469387755,3.06122448979592,-0.677569301670971
-1.83673469387755,3.30612244897959,-0.703867466270076
-1.83673469387755,3.55102040816327,-0.730502375923204
-1.83673469387755,3.79591836734694,-0.754462650604957
-1.83673469387755,4.04081632653061,-0.771809454650049
-1.83673469387755,4.28571428571429,-0.777945480108416
-1.83673469387755,4.53061224489796,-0.768031051857733
-1.83673469387755,4.77551020408163,-0.737538870072478
-1.83673469387755,5.02040816326531,-0.682920026311041
-1.83673469387755,5.26530612244898,-0.602328482713412
-1.83673469387755,5.51020408163265,-0.496320364543079
-1.83673469387755,5.75510204081633,-0.368412131420399
-1.83673469387755,6,-0.225355272569105
-1.59183673469388,-6,-1.06387140702057
-1.59183673469388,-5.75510204081633,-1.17135382676889
-1.59183673469388,-5.51020408163265,-1.26505709547816
-1.59183673469388,-5.26530612244898,-1.33697904149378
-1.59183673469388,-5.02040816326531,-1.38210423565869
-1.59183673469388,-4.77551020408163,-1.39832973027878
-1.59183673469388,-4.53061224489796,-1.38608391220047
-1.59183673469388,-4.28571428571429,-1.3477761381743
-1.59183673469388,-4.04081632653061,-1.28719307703752
-1.59183673469388,-3.79591836734694,-1.20892680152296
-1.59183673469388,-3.55102040816327,-1.11788768479861
-1.59183673469388,-3.30612244897959,-1.01892703044786
-1.59183673469388,-3.06122448979592,-0.916572408822079
-1.59183673469388,-2.81632653061224,-0.814863371345544
-1.59183673469388,-2.57142857142857,-0.717266116598982
-1.59183673469388,-2.3265306122449,-0.626642060109854
-1.59183673469388,-2.08163265306122,-0.545246380561234
-1.59183673469388,-1.83673469387755,-0.474737654560467
-1.59183673469388,-1.59183673469388,-0.416187487053593
-1.59183673469388,-1.3469387755102,-0.370087943675898
-1.59183673469388,-1.10204081632653,-0.336362594467844
-1.59183673469388,-0.857142857142857,-0.314392171331441
-1.59183673469388,-0.612244897959184,-0.303066949343534
-1.59183673469388,-0.36734693877551,-0.30087475777715
-1.59183673469388,-0.122448979591837,-0.306026902172327
-1.59183673469388,0.122448979591837,-0.316615949836776
-1.59183673469388,0.36734693877551,-0.330791318026401
-1.59183673469388,0.612244897959184,-0.346932699817549
-1.59183673469388,0.857142857142857,-0.363798760820329
-1.59183673469388,1.10204081632653,-0.38062968612781
-1.59183673469388,1.3469387755102,-0.397186791705886
-1.59183673469388,1.59183673469388,-0.413719729476085
-1.59183673469388,1.83673469387755,-0.430860658236767
-1.59183673469388,2.08163265306122,-0.449453845245332
-1.59183673469388,2.3265306122449,-0.470337317922065
-1.59183673469388,2.57142857142857,-0.494099496577681
-1.59183673469388,2.81632653061224,-0.520837717438206
-1.59183673469388,3.06122448979592,-0.549947157021584
-1.59183673469388,3.30612244897959,-0.579968201164082
-1.59183673469388,3.55102040816327,-0.608518209790742
-1.59183673469388,3.79591836734694,-0.632330216614249
-1.59183673469388,4.04081632653061,-0.647416273546033
-1.59183673469388,4.28571428571429,-0.649366250277704
-1.59183673469388,4.53061224489796,-0.633782765121808
-1.59183673469388,4.77551020408163,-0.59683816745582
-1.59183673469388,5.02040816326531,-0.535919059999226
-1.59183673469388,5.26530612244898,-0.450297784730932
-1.59183673469388,5.51020408163265,-0.341740607780049
-1.59183673469388,5.75510204081633,-0.214933758152611
-1.59183673469388,6,-0.0775888196027754
-1.3469387755102,-6,-1.09255309700618
-1.3469387755102,-5.75510204081633,-1.19488889948899
-1.3469387755102,-5.51020408163265,-1.28730641769579
-1.3469387755102,-5.26530612244898,-1.36114723743301
-1.3469387755102,-5.02040816326531,-1.41051819588678
-1.3469387755102,-4.77551020408163,-1.43235704343568
-1.3469387755102,-4.53061224489796,-1.42616030053847
-1.3469387755102,-4.28571428571429,-1.39350491264256
-1.3469387755102,-4.04081632653061,-1.33748079335657
-1.3469387755102,-3.79591836734694,-1.26212559849418
-1.3469387755102,-3.55102040816327,-1.17192413145752
-1.3469387755102,-3.30612244897959,-1.07140773974327
-1.3469387755102,-3.06122448979592,-0.964866397689443
-1.3469387755102,-2.81632653061224,-0.856168617041042
-1.3469387755102,-2.57142857142857,-0.748671876177796
-1.3469387755102,-2.3265306122449,-0.645198865081578
-1.3469387755102,-2.08163265306122,-0.548052601963163
-1.3469387755102,-1.83673469387755,-0.45904631077463
-1.3469387755102,-1.59183673469388,-0.37953109140854
-1.3469387755102,-1.3469387755102,-0.310414112671972
-1.3469387755102,-1.10204081632653,-0.252169772035719
-1.3469387755102,-0.857142857142857,-0.20485336668536
-1.3469387755102,-0.612244897959184,-0.168129470879145
-1.3469387755102,-0.36734693877551,-0.141324999492581
-1.3469387755102,-0.122448979591837,-0.123510933365717
-1.3469387755102,0.122448979591837,-0.113608962188789
-1.3469387755102,0.36734693877551,-0.110512143994039
-1.3469387755102,0.612244897959184,-0.113203852327472
-1.3469387755102,0.857142857142857,-0.120857654437914
-1.3469387755102,1.10204081632653,-0.132902323479914
-1.3469387755102,1.3469387755102,-0.149040306641266
-1.3469387755102,1.59183673469388,-0.169213741701499
-1.3469387755102,1.83673469387755,-0.193518611146736
-1.3469387755102,2.08163265306122,-0.222074045970532
-1.3469387755102,2.3265306122449,-0.254859524414528
-1.3469387755102,2.57142857142857,-0.291537339236824
-1.3469387755102,2.81632653061224,-0.33128101780871
-1.3469387755102,3.06122448979592,-0.372632334929729
-1.3469387755102,3.30612244897959,-0.413410220347669
-1.3469387755102,3.55102040816327,-0.450694259998753
-1.3469387755102,3.79591836734694,-0.480903453146305
-1.3469387755102,4.04081632653061,-0.499986909696029
-1.3469387755102,4.28571428571429,-0.503736359731111
-1.3469387755102,4.53061224489796,-0.48821953493949
-1.3469387755102,4.77551020408163,-0.450317551509283
-1.3469387755102,5.02040816326531,-0.38832784197899
-1.3469387755102,5.26530612244898,-0.302567699900892
-1.3469387755102,5.51020408163265,-0.195884899166945
-1.3469387755102,5.75510204081633,-0.0739565355600173
-1.3469387755102,6,0.0547566162153893
-1.10204081632653,-6,-1.11790495913574
-1.10204081632653,-5.75510204081633,-1.21382376375172
-1.10204081632653,-5.51020408163265,-1.30303109629344
-1.10204081632653,-5.26530612244898,-1.37644099454651
-1.10204081632653,-5.02040816326531,-1.42751584668645
-1.10204081632653,-4.77551020408163,-1.45244650851914
-1.10204081632653,-4.53061224489796,-1.44997173330882
-1.10204081632653,-4.28571428571429,-1.42096153293914
-1.10204081632653,-4.04081632653061,-1.36788121904785
-1.10204081632653,-3.79591836734694,-1.29423236969232
-1.10204081632653,-3.55102040816327,-1.20404162134592
-1.10204081632653,-3.30612244897959,-1.10144287266329
-1.10204081632653,-3.06122448979592,-0.990375496671694
-1.10204081632653,-2.81632653061224,-0.874401246147079
-1.10204081632653,-2.57142857142857,-0.756626120675752
-1.10204081632653,-2.3265306122449,-0.639701406964042
-1.10204081632653,-2.08163265306122,-0.525871724676192
-1.10204081632653,-1.83673469387755,-0.417038268119753
-1.10204081632653,-1.59183673469388,-0.314812365310885
-1.10204081632653,-1.3469387755102,-0.22054602932127
-1.10204081632653,-1.10204081632653,-0.135338911551201
-1.10204081632653,-0.857142857142857,-0.0600311767346254
-1.10204081632653,-0.612244897959184,0.00480344375274196
-1.10204081632653,-0.36734693877551,0.0588514940697479
-1.10204081632653,-0.122448979591837,0.102033557157432
-1.10204081632653,0.122448979591837,0.13445876725753
-1.10204081632653,0.36734693877551,0.156367698418872
-1.10204081632653,0.612244897959184,0.168075155686662
-1.10204081632653,0.857142857142857,0.169924891806153
-1.10204081632653,1.10204081632653,0.162266021521972
-1.10204081632653,1.3469387755102,0.145457119951964
-1.10204081632653,1.59183673469388,0.119899822218441
-1.10204081632653,1.83673469387755,0.0860999123149187
-1.10204081632653,2.08163265306122,0.0447506374108547
-1.10204081632653,2.3265306122449,-0.00316978895910984
-1.10204081632653,2.57142857142857,-0.0562970445983439
-1.10204081632653,2.81632653061224,-0.112788886755957
-1.10204081632653,3.06122448979592,-0.170257975930965
-1.10204081632653,3.30612244897959,-0.225746693113422
-1.10204081632653,3.55102040816327,-0.275762635154552
-1.10204081632653,3.79591836734694,-0.316393362276591
-1.10204081632653,4.04081632653061,-0.343516440009164
-1.10204081632653,4.28571428571429,-0.353114677734392
-1.10204081632653,4.53061224489796,-0.341695511995286
-1.10204081632653,4.77551020408163,-0.306796832702292
-1.10204081632653,5.02040816326531,-0.247539149539311
-1.10204081632653,5.26530612244898,-0.165157237612756
-1.10204081632653,5.51020408163265,-0.0634167503994023
-1.10204081632653,5.75510204081633,0.0512012932243761
-1.10204081632653,6,0.169674342598202
-0.857142857142857,-6,-1.13827619795188
-0.857142857142857,-5.75510204081633,-1.22737047471092
-0.857142857142857,-5.51020408163265,-1.31228572568082
-0.857142857142857,-5.26530612244898,-1.38368519914024
-0.857142857142857,-5.02040816326531,-1.43459155085889
-0.857142857142857,-4.77551020408163,-1.46065596426128
-0.857142857142857,-4.53061224489796,-1.46004934765113
-0.857142857142857,-4.28571428571429,-1.43309317230178
-0.857142857142857,-4.04081632653061,-1.38174560950787
-0.857142857142857,-3.79591836734694,-1.30904337103586
-0.857142857142857,-3.55102040816327,-1.21857835842807
-0.857142857142857,-3.30612244897959,-1.11406516019335
-0.857142857142857,-3.06122448979592,-0.999032312863842
-0.857142857142857,-2.81632653061224,-0.876647575999285
-0.857142857142857,-2.57142857142857,-0.749666122276978
-0.857142857142857,-2.3265306122449,-0.620472616886942
-0.857142857142857,-2.08163265306122,-0.491176736098006
-0.857142857142857,-1.83673469387755,-0.363719463155861
-0.857142857142857,-1.59183673469388,-0.239955164395812
-0.857142857142857,-1.3469387755102,-0.121689634848955
-0.857142857142857,-1.10204081632653,-0.0106720852077256
-0.857142857142857,-0.857142857142857,0.0914462795720239
-0.857142857142857,-0.612244897959184,0.183167063762841
-0.857142857142857,-0.36734693877551,0.263193871509008
-0.857142857142857,-0.122448979591837,0.330464214740241
-0.857142857142857,0.122448979591837,0.384162055836004
-0.857142857142857,0.36734693877551,0.423716751481961
-0.857142857142857,0.612244897959184,0.448797892953465
-0.857142857142857,0.857142857142857,0.45931494623659
-0.857142857142857,1.10204081632653,0.455427165214321
-0.857142857142857,1.3469387755102,0.437565068216423
-0.857142857142857,1.59183673469388,0.406461491756434
-0.857142857142857,1.83673469387755,0.363188548598101
-0.857142857142857,2.08163265306122,0.30919644348047
-0.857142857142857,2.3265306122449,0.246350194903062
-0.857142857142857,2.57142857142857,0.176959957581943
-0.857142857142857,2.81632653061224,0.103799229200253
-0.857142857142857,3.06122448979592,0.0301026507684492
-0.857142857142857,3.30612244897959,-0.0404682043018953
-0.857142857142857,3.55102040816327,-0.103905829156125
-0.857142857142857,3.79591836734694,-0.156001148596045
-0.857142857142857,4.04081632653061,-0.192566821508238
-0.857142857142857,4.28571428571429,-0.20974976434593
-0.857142857142857,4.53061224489796,-0.204432353527691
-0.857142857142857,4.77551020408163,-0.174704711569125
-0.857142857142857,5.02040816326531,-0.120367550075839
-0.857142857142857,5.26530612244898,-0.043398160753489
-0.857142857142857,5.51020408163265,0.0517146697716828
-0.857142857142857,5.75510204081633,0.157881404673615
-0.857142857142857,6,0.265688094520525
-0.612244897959184,-6,-1.15209107512865
-0.612244897959184,-5.75510204081633,-1.23464290564803
-0.612244897959184,-5.51020408163265,-1.31488919223212
-0.612244897959184,-5.26530612244898,-1.38337463674951
-0.612244897959184,-5.02040816326531,-1.43285969661205
-0.612244897959184,-4.77551020408163,-1.45865424533554
-0.612244897959184,-4.53061224489796,-1.45855952773548
-0.612244897959184,-4.28571428571429,-1.43252945188637
-0.612244897959184,-4.04081632653061,-1.38216564547885
-0.612244897959184,-3.79591836734694,-1.31015069735354
-0.612244897959184,-3.55102040816327,-1.21970718892185
-0.612244897959184,-3.30612244897959,-1.11414976052806
-0.612244897959184,-3.06122448979592,-0.996574230863836
-0.612244897959184,-2.81632653061224,-0.869701675440742
-0.612244897959184,-2.57142857142857,-0.735867726142637
-0.612244897959184,-2.3265306122449,-0.597121971253735
-0.612244897959184,-2.08163265306122,-0.455384758110458
-0.612244897959184,-1.83673469387755,-0.312603939491185
-0.612244897959184,-1.59183673469388,-0.170863914937983
-0.612244897959184,-1.3469387755102,-0.032420628161829
-0.612244897959184,-1.10204081632653,0.100338228785557
-0.612244897959184,-0.857142857142857,0.22498725948243
-0.612244897959184,-0.612244897959184,0.339180488877768
-0.612244897959184,-0.36734693877551,0.440762151566815
-0.612244897959184,-0.122448979591837,0.527852644311329
-0.612244897959184,0.122448979591837,0.598905159493686
-0.612244897959184,0.36734693877551,0.652739662149058
-0.612244897959184,0.612244897959184,0.688565732726603
-0.612244897959184,0.857142857142857,0.706004323913724
-0.612244897959184,1.10204081632653,0.705113172075548
-0.612244897959184,1.3469387755102,0.686414793206333
-0.612244897959184,1.59183673469388,0.650922228464915
-0.612244897959184,1.83673469387755,0.600156911939415
-0.612244897959184,2.08163265306122,0.536154579887483
-0.612244897959184,2.3265306122449,0.461457493866145
-0.612244897959184,2.57142857142857,0.379092790048459
-0.612244897959184,2.81632653061224,0.292536406307566
-0.612244897959184,3.06122448979592,0.205659515441187
-0.612244897959184,3.30612244897959,0.122650273957529
-0.612244897959184,3.55102040816327,0.0478992042470775
-0.612244897959184,3.79591836734694,-0.0141666984961706
-0.612244897959184,4.04081632653061,-0.0593162065577699
-0.612244897959184,4.28571428571429,-0.0838229228604501
-0.612244897959184,4.53061224489796,-0.0848509869986196
-0.612244897959184,4.77551020408163,-0.060899986077562
-0.612244897959184,5.02040816326531,-0.0122684219740345
-0.612244897959184,5.26530612244898,0.0585317537074203
-0.612244897959184,5.51020408163265,0.146503082575976
-0.612244897959184,5.75510204081633,0.244145158921142
-0.612244897959184,6,0.341806454241681
-0.36734693877551,-6,-1.15806289478044
-0.36734693877551,-5.75510204081633,-1.23487629555012
-0.36734693877551,-5.51020408163265,-1.31062761626124
-0.36734693877551,-5.26530612244898,-1.37583998386051
-0.36734693877551,-5.02040816326531,-1.42316562002668
-0.36734693877551,-4.77551020408163,-1.44776075787016
-0.36734693877551,-4.53061224489796,-1.44725671220023
-0.36734693877551,-4.28571428571429,-1.42143256595989
-0.36734693877551,-4.04081632653061,-1.37170299632147
-0.36734693877551,-3.79591836734694,-1.30053005181387
-0.36734693877551,-3.55102040816327,-1.21085583471055
-0.36734693877551,-3.30612244897959,-1.10563583724929
-0.36734693877551,-3.06122448979592,-0.98752925709626
-0.36734693877551,-2.81632653061224,-0.858772103971312
-0.36734693877551,-2.57142857142857,-0.721223233409062
-0.36734693877551,-2.3265306122449,-0.576538636881745
-0.36734693877551,-2.08163265306122,-0.42640423748571
-0.36734693877551,-1.83673469387755,-0.272750179877596
-0.36734693877551,-1.59183673469388,-0.117883314755327
-0.36734693877551,-1.3469387755102,0.0354949206914622
-0.36734693877551,-1.10204081632653,0.18438124812544
-0.36734693877551,-0.857142857142857,0.325639540183212
-0.36734693877551,-0.612244897959184,0.45619710870716
-0.36734693877551,-0.36734693877551,0.573223101474752
-0.36734693877551,-0.122448979591837,0.674261134831305
-0.36734693877551,0.122448979591837,0.757310058681576
-0.36734693877551,0.36734693877551,0.820864036242467
-0.36734693877551,0.612244897959184,0.863930781515649
-0.36734693877551,0.857142857142857,0.8860447340079
-0.36734693877551,1.10204081632653,0.887283897666608
-0.36734693877551,1.3469387755102,0.868290054274358
-0.36734693877551,1.59183673469388,0.83028599186287
-0.36734693877551,1.83673469387755,0.775081801660483
-0.36734693877551,2.08163265306122,0.70506442310435
-0.36734693877551,2.3265306122449,0.623168333734325
-0.36734693877551,2.57142857142857,0.532828287574892
-0.36734693877551,2.81632653061224,0.437915706230157
-0.36734693877551,3.06122448979592,0.342658235221065
-0.36734693877551,3.30612244897959,0.251537698512278
-0.36734693877551,3.55102040816327,0.169156644707843
-0.36734693877551,3.79591836734694,0.100059778718575
-0.36734693877551,4.04081632653061,0.0484958391178789
-0.36734693877551,4.28571428571429,0.0181097471936327
-0.36734693877551,4.53061224489796,0.0115654386080474
-0.36734693877551,4.77551020408163,0.030117140375943
-0.36734693877551,5.02040816326531,0.073170137342785
-0.36734693877551,5.26530612244898,0.137898723610284
-0.36734693877551,5.51020408163265,0.219014409863475
-0.36734693877551,5.75510204081633,0.308794718786604
-0.36734693877551,6,0.397483419123676
-0.122448979591837,-6,-1.15534118181196
-0.122448979591837,-5.75510204081633,-1.2275863213833
-0.122448979591837,-5.51020408163265,-1.29940859773944
-0.122448979591837,-5.26530612244898,-1.36138106600921
-0.122448979591837,-5.02040816326531,-1.40618280321199
-0.122448979591837,-4.77551020408163,-1.42899265779388
-0.122448979591837,-4.53061224489796,-1.42746739163446
-0.122448979591837,-4.28571428571429,-1.40140530804016
-0.122448979591837,-4.04081632653061,-1.35220863924196
-0.122448979591837,-3.79591836734694,-1.28225864890417
-0.122448979591837,-3.55102040816327,-1.19431102342921
-0.122448979591837,-3.30612244897959,-1.09100552348053
-0.122448979591837,-3.06122448979592,-0.974560081292528
-0.122448979591837,-2.81632653061224,-0.846683485691487
-0.122448979591837,-2.57142857142857,-0.70869509455272
-0.122448979591837,-2.3265306122449,-0.56179353707391
-0.122448979591837,-2.08163265306122,-0.407382230875527
-0.122448979591837,-1.83673469387755,-0.247349783901937
-0.122448979591837,-1.59183673469388,-0.0842228708904105
-0.122448979591837,-1.3469387755102,0.0788477597550834
-0.122448979591837,-1.10204081632653,0.238255791301289
-0.122448979591837,-0.857142857142857,0.390207720338347
-0.122448979591837,-0.612244897959184,0.531017142030641
-0.122448979591837,-0.36734693877551,0.657358131350601
-0.122448979591837,-0.122448979591837,0.766437651094912
-0.122448979591837,0.122448979591837,0.856080046677957
-0.122448979591837,0.36734693877551,0.924743187157521
-0.122448979591837,0.612244897959184,0.971498064368716
-0.122448979591837,0.857142857142857,0.99600130210565
-0.122448979591837,1.10204081632653,0.998478275582916
-0.122448979591837,1.3469387755102,0.979720615013907
-0.122448979591837,1.59183673469388,0.941091557372275
-0.122448979591837,1.83673469387755,0.884528453756296
-0.122448979591837,2.08163265306122,0.812533056846795
-0.122448979591837,2.3265306122449,0.728144384506638
-0.122448979591837,2.57142857142857,0.634893006079732
-0.122448979591837,2.81632653061224,0.536737383483753
-0.122448979591837,3.06122448979592,0.437981634530973
-0.122448979591837,3.30612244897959,0.343170305162829
-0.122448979591837,3.55102040816327,0.256950937649371
-0.122448979591837,3.79591836734694,0.183891418656301
-0.122448979591837,4.04081632653061,0.128238409259491
-0.122448979591837,4.28571428571429,0.0936074837330002
-0.122448979591837,4.53061224489796,0.082606255474489
-0.122448979591837,4.77551020408163,0.0964091515788312
-0.122448979591837,5.02040816326531,0.134325702289291
-0.122448979591837,5.26530612244898,0.193430592285515
-0.122448979591837,5.51020408163265,0.268348554676658
-0.122448979591837,5.75510204081633,0.351303595158259
-0.122448979591837,6,0.432541409629873
0.122448979591837,-6,-1.14360154366586
0.122448979591837,-5.75510204081633,-1.21267024024831
0.122448979591837,-5.51020408163265,-1.28136268353967
0.122448979591837,-5.26530612244898,-1.34035773037859
0.122448979591837,-5.02040816326531,-1.38248278230595
0.122448979591837,-4.77551020408163,-1.4031042558376
0.122448979591837,-4.53061224489796,-1.40009051220422
0.122448979591837,-4.28571428571429,-1.37344535652536
0.122448979591837,-4.04081632653061,-1.32472596851126
0.122448979591837,-3.79591836734694,-1.25636528854399
0.122448979591837,-3.55102040816327,-1.17101846826145
0.122448979591837,-3.30612244897959,-1.07104341821571
0.122448979591837,-3.06122448979592,-0.958201146792863
0.122448979591837,-2.81632653061224,-0.833618862213657
0.122448979591837,-2.57142857142857,-0.698001065198544
0.122448979591837,-2.3265306122449,-0.552013433408094
0.122448979591837,-2.08163265306122,-0.396719498015759
0.122448979591837,-1.83673469387755,-0.23393779360126
0.122448979591837,-1.59183673469388,-0.0664143054663172
0.122448979591837,-1.3469387755102,0.102236048549395
0.122448979591837,-1.10204081632653,0.267794867632692
0.122448979591837,-0.857142857142857,0.425831702600584
0.122448979591837,-0.612244897959184,0.572115558068614
0.122448979591837,-0.36734693877551,0.702952370607375
0.122448979591837,-0.122448979591837,0.815393376757828
0.122448979591837,0.122448979591837,0.907307166673707
0.122448979591837,0.36734693877551,0.977346803830203
0.122448979591837,0.612244897959184,1.02486187594539
0.122448979591837,0.857142857142857,1.04980291128454
0.122448979591837,1.10204081632653,1.05264922075476
0.122448979591837,1.3469387755102,1.03437081509325
0.122448979591837,1.59183673469388,0.996418766876361
0.122448979591837,1.83673469387755,0.940730133648372
0.122448979591837,2.08163265306122,0.869732925756136
0.122448979591837,2.3265306122449,0.786340523523681
0.122448979591837,2.57142857142857,0.693929748592649
0.122448979591837,2.81632653061224,0.5962997232922
0.122448979591837,3.06122448979592,0.497608550794462
0.122448979591837,3.30612244897959,0.402282090897533
0.122448979591837,3.55102040816327,0.31488515259492
0.122448979591837,3.79591836734694,0.239942296066194
0.122448979591837,4.04081632653061,0.181695261231918
0.122448979591837,4.28571428571429,0.143788695964835
0.122448979591837,4.53061224489796,0.128886659735557
0.122448979591837,4.77551020408163,0.138239743048995
0.122448979591837,5.02040816326531,0.171245690368518
0.122448979591837,5.26530612244898,0.225072546115844
0.122448979591837,5.51020408163265,0.294437890719606
0.122448979591837,5.75510204081633,0.371653865235894
0.122448979591837,6,0.447046831625004
0.36734693877551,-6,-1.12308657944557
0.36734693877551,-5.75510204081633,-1.19045402765524
0.36734693877551,-5.51020408163265,-1.256891479662
0.36734693877551,-5.26530612244898,-1.31323368292823
0.36734693877551,-5.02040816326531,-1.35256985332834
0.36734693877551,-4.77551020408163,-1.3706085059512
0.36734693877551,-4.53061224489796,-1.3656029331006
0.36734693877551,-4.28571428571429,-1.33793395354689
0.36734693877551,-4.04081632653061,-1.28946524864097
0.36734693877551,-3.79591836734694,-1.22279818938629
0.36734693877551,-3.55102040816327,-1.1405589501722
0.36734693877551,-3.30612244897959,-1.04484547850949
0.36734693877551,-3.06122448979592,-0.936936837348413
0.36734693877551,-2.81632653061224,-0.817317079367247
0.36734693877551,-2.57142857142857,-0.685994337169113
0.36734693877551,-2.3265306122449,-0.543019511605937
0.36734693877551,-2.08163265306122,-0.389052093391077
0.36734693877551,-1.83673469387755,-0.225805657735002
0.36734693877551,-1.59183673469388,-0.0562417982009892
0.36734693877551,-1.3469387755102,0.115541276341713
0.36734693877551,-1.10204081632653,0.284687316935326
0.36734693877551,-0.857142857142857,0.446115749348453
0.36734693877551,-0.612244897959184,0.595067099009989
0.36734693877551,-0.36734693877551,0.727534122193423
0.36734693877551,-0.122448979591837,0.840506135267359
0.36734693877551,0.122448979591837,0.932019328322019
0.36734693877551,0.36734693877551,1.00105874933943
0.36734693877551,0.612244897959184,1.04738360077961
0.36734693877551,0.857142857142857,1.07134511274487
0.36734693877551,1.10204081632653,1.07374451428714
0.36734693877551,1.3469387755102,1.0557505298012
0.36734693877551,1.59183673469388,1.01887232833624
0.36734693877551,1.83673469387755,0.964970469756836
0.36734693877551,2.08163265306122,0.896285102956053
0.36734693877551,2.3265306122449,0.815463960902834
0.36734693877551,2.57142857142857,0.725578134435914
0.36734693877551,2.81632653061224,0.63011776534238
0.36734693877551,3.06122448979592,0.532961081968865
0.36734693877551,3.30612244897959,0.438308759863806
0.36734693877551,3.55102040816327,0.35057279113898
0.36734693877551,3.79591836734694,0.274206858714183
0.36734693877551,4.04081632653061,0.213465720636539
0.36734693877551,4.28571428571429,0.172086165572256
0.36734693877551,4.53061224489796,0.152893027815403
0.36734693877551,4.77551020408163,0.157351027893922
0.36734693877551,5.02040816326531,0.185106072955845
0.36734693877551,5.26530612244898,0.233585666149035
0.36734693877551,5.51020408163265,0.297752723243385
0.36734693877551,5.75510204081633,0.37012366104466
0.36734693877551,6,0.441161567204437
0.612244897959184,-6,-1.09460255786581
0.612244897959184,-5.75510204081633,-1.1616881182093
0.612244897959184,-5.51020408163265,-1.22666282489643
0.612244897959184,-5.26530612244898,-1.28057170951864
0.612244897959184,-5.02040816326531,-1.31687738761923
0.612244897959184,-4.77551020408163,-1.33177623032362
0.612244897959184,-4.53061224489796,-1.32406470617148
0.612244897959184,-4.28571428571429,-1.29465258311878
0.612244897959184,-4.04081632653061,-1.24584047417978
0.612244897959184,-3.79591836734694,-1.18049587438069
0.612244897959184,-3.55102040816327,-1.101274057544
0.612244897959184,-3.30612244897959,-1.0100294535769
0.612244897959184,-3.06122448979592,-0.907537275624205
0.612244897959184,-2.81632653061224,-0.793586656312547
0.612244897959184,-2.57142857142857,-0.667420398550444
0.612244897959184,-2.3265306122449,-0.528403167751402
0.612244897959184,-2.08163265306122,-0.376730257790626
0.612244897959184,-1.83673469387755,-0.21397132435047
0.612244897959184,-1.59183673469388,-0.043289644225102
0.612244897959184,-1.3469387755102,0.1307249490041
0.612244897959184,-1.10204081632653,0.302555908248493
0.612244897959184,-0.857142857142857,0.466446826031033
0.612244897959184,-0.612244897959184,0.617091183066629
0.612244897959184,-0.36734693877551,0.750164375005589
0.612244897959184,-0.122448979591837,0.862606591287843
0.612244897959184,0.122448979591837,0.952649275128462
0.612244897959184,0.36734693877551,1.01964630503537
0.612244897959184,0.612244897959184,1.0638051014543
0.612244897959184,0.857142857142857,1.08591056569501
0.612244897959184,1.10204081632653,1.08710722808384
0.612244897959184,1.3469387755102,1.06876859179192
0.612244897959184,1.59183673469388,1.03245136123679
0.612244897959184,1.83673469387755,0.979913317271366
0.612244897959184,2.08163265306122,0.913167442509575
0.612244897959184,2.3265306122449,0.834547504602035
0.612244897959184,2.57142857142857,0.746766421646676
0.612244897959184,2.81632653061224,0.652954200297163
0.612244897959184,3.06122448979592,0.556664975097673
0.612244897959184,3.30612244897959,0.461842593037251
0.612244897959184,3.55102040816327,0.372732535704387
0.612244897959184,3.79591836734694,0.293726663697493
0.612244897959184,4.04081632653061,0.229128348218412
0.612244897959184,4.28571428571429,0.182830859338106
0.612244897959184,4.53061224489796,0.157912774848379
0.612244897959184,4.77551020408163,0.156171254095782
0.612244897959184,5.02040816326531,0.177636719254453
0.612244897959184,5.26530612244898,0.220138597320638
0.612244897959184,5.51020408163265,0.279017021333745
0.612244897959184,5.75510204081633,0.347093214458159
0.612244897959184,6,0.415013160272871
0.857142857142857,-6,-1.05947182812037
0.857142857142857,-5.75510204081633,-1.12749177896867
0.857142857142857,-5.51020408163265,-1.19155321015092
0.857142857142857,-5.26530612244898,-1.24298075541618
0.857142857142857,-5.02040816326531,-1.27572668755877
0.857142857142857,-4.77551020408163,-1.28661459221743
0.857142857142857,-4.53061224489796,-1.27512618702797
0.857142857142857,-4.28571428571429,-1.24282956500962
0.857142857142857,-4.04081632653061,-1.19256888382666
0.857142857142857,-3.79591836734694,-1.12755646314454
0.857142857142857,-3.55102040816327,-1.05052635186913
0.857142857142857,-3.30612244897959,-0.963111994904843
0.857142857142857,-3.06122448979592,-0.865584018420519
0.857142857142857,-2.81632653061224,-0.757017644145732
0.857142857142857,-2.57142857142857,-0.635858608041231
0.857142857142857,-2.3265306122449,-0.500746389785208
0.857142857142857,-2.08163265306122,-0.351371163074401
0.857142857142857,-1.83673469387755,-0.18912048874095
0.857142857142857,-1.59183673469388,-0.0173279232574382
0.857142857142857,-1.3469387755102,0.158946542442798
0.857142857142857,-1.10204081632653,0.333535444468081
0.857142857142857,-0.857142857142857,0.5000028388264
0.857142857142857,-0.612244897959184,0.652478616091865
0.857142857142857,-0.36734693877551,0.786292913693985
0.857142857142857,-0.122448979591837,0.898300172453363
0.857142857142857,0.122448979591837,0.986885265690925
0.857142857142857,0.36734693877551,1.0517279241331
0.857142857142857,0.612244897959184,1.09344375647035
0.857142857142857,0.857142857142857,1.11321791581073
0.857142857142857,1.10204081632653,1.1125141862716
0.857142857142857,1.3469387755102,1.09289769832729
0.857142857142857,1.59183673469388,1.05597057186593
0.857142857142857,1.83673469387755,1.00339554068555
0.857142857142857,2.08163265306122,0.936973808354971
0.857142857142857,2.3265306122449,0.858745491687108
0.857142857142857,2.57142857142857,0.771087918433829
0.857142857142857,2.81632653061224,0.67679383950513
0.857142857142857,3.06122448979592,0.579115724818418
0.857142857142857,3.30612244897959,0.481763400591635
0.857142857142857,3.55102040816327,0.388841517263335
0.857142857142857,3.79591836734694,0.304712589654443
0.857142857142857,4.04081632653061,0.233772658987454
0.857142857142857,4.28571428571429,0.180131848571044
0.857142857142857,4.53061224489796,0.147202670430094
0.857142857142857,4.77551020408163,0.137215653108209
0.857142857142857,5.02040816326531,0.150704385535379
0.857142857142857,5.26530612244898,0.186028510787413
0.857142857142857,5.51020408163265,0.239029579481063
0.857142857142857,5.75510204081633,0.302934637813704
0.857142857142857,6,0.368627460620192
1.10204081632653,-6,-1.01943615765623
1.10204081632653,-5.75510204081633,-1.08924349768647
1.10204081632653,-5.51020408163265,-1.15253719992539
1.10204081632653,-5.26530612244898,-1.20101697270191
1.10204081632653,-5.02040816326531,-1.2292526499091
1.10204081632653,-4.77551020408163,-1.23483088264393
1.10204081632653,-4.53061224489796,-1.2180442762453
1.10204081632653,-4.28571428571429,-1.18122419636915
1.10204081632653,-4.04081632653061,-1.127839629488
1.10204081632653,-3.79591836734694,-1.06150836343128
1.10204081632653,-3.55102040816327,-0.985089712124946
1.10204081632653,-3.30612244897959,-0.90003538210494
1.10204081632653,-3.06122448979592,-0.806147909984095
1.10204081632653,-2.81632653061224,-0.701822590101352
1.10204081632653,-2.57142857142857,-0.584735323314548
1.10204081632653,-2.3265306122449,-0.452813768140666
1.10204081632653,-2.08163265306122,-0.305235441413967
1.10204081632653,-1.83673469387755,-0.143173736994715
1.10204081632653,-1.59183673469388,0.0299219075099668
1.10204081632653,-1.3469387755102,0.208589429156401
1.10204081632653,-1.10204081632653,0.386078735037514
1.10204081632653,-0.857142857142857,0.555327776852612
1.10204081632653,-0.612244897959184,0.709928663749244
1.10204081632653,-0.36734693877551,0.844857187970704
1.10204081632653,-0.122448979591837,0.956837897651276
1.10204081632653,0.122448979591837,1.04433655245628
1.10204081632653,0.36734693877551,1.1072693849136
1.10204081632653,0.612244897959184,1.14656781459122
1.10204081632653,0.857142857142857,1.16373500860578
1.10204081632653,1.10204081632653,1.16049224549867
1.10204081632653,1.3469387755102,1.13856121321536
1.10204081632653,1.59183673469388,1.09958279983205
1.10204081632653,1.83673469387755,1.04514416078308
1.10204081632653,2.08163265306122,0.976874942248663
1.10204081632653,2.3265306122449,0.896575446495206
1.10204081632653,2.57142857142857,0.806347315122277
1.10204081632653,2.81632653061224,0.708705340855548
1.10204081632653,3.06122448979592,0.606654273080745
1.10204081632653,3.30612244897959,0.503716408887045
1.10204081632653,3.55102040816327,0.403895459544986
1.10204081632653,3.79591836734694,0.311561531931431
1.10204081632653,4.04081632653061,0.231243128582816
1.10204081632653,4.28571428571429,0.167316770362622
1.10204081632653,4.53061224489796,0.123594757262275
1.10204081632653,4.77551020408163,0.102827684467537
1.10204081632653,5.02040816326531,0.106160614132901
1.10204081632653,5.26530612244898,0.132608742742127
1.10204081632653,5.51020408163265,0.178646392918832
1.10204081632653,5.75510204081633,0.238026115441532
1.10204081632653,6,0.301954119010727
1.3469387755102,-6,-0.976502531733745
1.3469387755102,-5.75510204081633,-1.04841328934383
1.3469387755102,-5.51020408163265,-1.11052414496886
1.3469387755102,-5.26530612244898,-1.1550429027009
1.3469387755102,-5.02040816326531,-1.1773033242838
1.3469387755102,-4.77551020408163,-1.1757903061086
1.3469387755102,-4.53061224489796,-1.15171647328096
1.3469387755102,-4.28571428571429,-1.10825533191403
1.3469387755102,-4.04081632653061,-1.04955481590198
1.3469387755102,-3.79591836734694,-0.979680030221134
1.3469387755102,-3.55102040816327,-0.901660235404281
1.3469387755102,-3.30612244897959,-0.816825454431864
1.3469387755102,-3.06122448979592,-0.724590749942865
1.3469387755102,-2.81632653061224,-0.622767600941174
1.3469387755102,-2.57142857142857,-0.508358606344301
1.3469387755102,-2.3265306122449,-0.378655238384752
1.3469387755102,-2.08163265306122,-0.232355965982669
1.3469387755102,-1.83673469387755,-0.0703977760722462
1.3469387755102,-1.59183673469388,0.103733296932421
1.3469387755102,-1.3469387755102,0.284296459225235
1.3469387755102,-1.10204081632653,0.464102082886047
1.3469387755102,-0.857142857142857,0.635595573606705
1.3469387755102,-0.612244897959184,0.791928639337401
1.3469387755102,-0.36734693877551,0.927766382248069
1.3469387755102,-0.122448979591837,1.03968836325499
1.3469387755102,0.122448979591837,1.12617467497999
1.3469387755102,0.36734693877551,1.18727643739851
1.3469387755102,0.612244897959184,1.22412492032337
1.3469387755102,0.857142857142857,1.2384312126385
1.3469387755102,1.10204081632653,1.2320858964165
1.3469387755102,1.3469387755102,1.20691076286796
1.3469387755102,1.59183673469388,1.16456399339742
1.3469387755102,1.83673469387755,1.10656814945812
1.3469387755102,2.08163265306122,1.03441803435609
1.3469387755102,2.3265306122449,0.949727481532254
1.3469387755102,2.57142857142857,0.854382768610195
1.3469387755102,2.81632653061224,0.750679414134635
1.3469387755102,3.06122448979592,0.641425181164058
1.3469387755102,3.30612244897959,0.529994470018024
1.3469387755102,3.55102040816327,0.420318991140861
1.3469387755102,3.79591836734694,0.316798569278755
1.3469387755102,4.04081632653061,0.224116256968481
1.3469387755102,4.28571428571429,0.146945640820497
1.3469387755102,4.53061224489796,0.089547041469168
1.3469387755102,4.77551020408163,0.0552644701802422
1.3469387755102,5.02040816326531,0.0459570628698347
1.3469387755102,5.26530612244898,0.0614261814221332
1.3469387755102,5.51020408163265,0.0989293027357379
1.3469387755102,5.75510204081633,0.152898482150182
1.3469387755102,6,0.214996179199511
1.59183673469388,-6,-0.932721851149057
1.59183673469388,-5.75510204081633,-1.00633409500367
1.59183673469388,-5.51020408163265,-1.06614556101477
1.59183673469388,-5.26530612244898,-1.10505296541963
1.59183673469388,-5.02040816326531,-1.11932417638356
1.59183673469388,-4.77551020408163,-1.10847844027054
1.59183673469388,-4.53061224489796,-1.0747400887198
1.59183673469388,-4.28571428571429,-1.02217507629663
1.59183673469388,-4.04081632653061,-0.95563381621228
1.59183673469388,-3.79591836734694,-0.879647618286035
1.59183673469388,-3.55102040816327,-0.797453580710157
1.59183673469388,-3.30612244897959,-0.710335015322916
1.59183673469388,-3.06122448979592,-0.617437586810624
1.59183673469388,-2.81632653061224,-0.516140314369621
1.59183673469388,-2.57142857142857,-0.402932136814502
1.59183673469388,-2.3265306122449,-0.274601813894749
1.59183673469388,-2.08163265306122,-0.129441682291184
1.59183673469388,-1.83673469387755,0.0318591468427931
1.59183673469388,-1.59183673469388,0.205879220762281
1.59183673469388,-1.3469387755102,0.3867741953941
1.59183673469388,-1.10204081632653,0.567131183007441
1.59183673469388,-0.857142857142857,0.739119155175623
1.59183673469388,-0.612244897959184,0.895626549285499
1.59183673469388,-0.36734693877551,1.0311187552626
1.59183673469388,-0.122448979591837,1.14206465960141
1.59183673469388,0.122448979591837,1.22692244220897
1.59183673469388,0.36734693877551,1.28578984289567
1.59183673469388,0.612244897959184,1.31988232380069
1.59183673469388,0.857142857142857,1.33100026050978
1.59183673469388,1.10204081632653,1.32110140756627
1.59183673469388,1.3469387755102,1.29203413426044
1.59183673469388,1.59183673469388,1.24543339089114
1.59183673469388,1.83673469387755,1.18274748289217
1.59183673469388,2.08163265306122,1.10535085030962
1.59183673469388,2.3265306122449,1.01470031702331
1.59183673469388,2.57142857142857,0.912501600397046
1.59183673469388,2.81632653061224,0.800862609912714
1.59183673469388,3.06122448979592,0.682416547679707
1.59183673469388,3.30612244897959,0.560400211117385
1.59183673469388,3.55102040816327,0.438672213037025
1.59183673469388,3.79591836734694,0.321653990289655
1.59183673469388,4.04081632653061,0.214175629823999
1.59183673469388,4.28571428571429,0.121210805641365
1.59183673469388,4.53061224489796,0.0474923964677028
1.59183673469388,4.77551020408163,-0.00298584324740407
1.59183673469388,5.02040816326531,-0.027555097458022
1.59183673469388,5.26530612244898,-0.0254905157356028
1.59183673469388,5.51020408163265,0.00142276693425532
1.59183673469388,5.75510204081633,0.0484936868707079
1.59183673469388,6,0.108038022281322
1.83673469387755,-6,-0.889894332916009
1.83673469387755,-5.75510204081633,-0.963915409161232
1.83673469387755,-5.51020408163265,-1.01950413921137
1.83673469387755,-5.26530612244898,-1.05048142339856
1.83673469387755,-5.02040816326531,-1.05424483715993
1.83673469387755,-4.77551020408163,-1.03148340623159
1.83673469387755,-4.53061224489796,-0.985504030419887
1.83673469387755,-4.28571428571429,-0.92128236370898
1.83673469387755,-4.04081632653061,-0.844358403211795
1.83673469387755,-3.79591836734694,-0.759717461216494
1.83673469387755,-3.55102040816327,-0.670823943425184
1.83673469387755,-3.30612244897959,-0.578988359190793
1.83673469387755,-3.06122448979592,-0.483222326849268
1.83673469387755,-2.81632653061224,-0.380656152380956
1.83673469387755,-2.57142857142857,-0.267465222612197
1.83673469387755,-2.3265306122449,-0.140108125330571
1.83673469387755,-2.08163265306122,0.00342812419933713
1.83673469387755,-1.83673469387755,0.162704771038404
1.83673469387755,-1.59183673469388,0.33447990817155
1.83673469387755,-1.3469387755102,0.513016622939922
1.83673469387755,-1.10204081632653,0.690947994252199
1.83673469387755,-0.857142857142857,0.860445350437
1.83673469387755,-0.612244897959184,1.01437541306472
1.83673469387755,-0.36734693877551,1.14717423749002
1.83673469387755,-0.122448979591837,1.25528422518383
1.83673469387755,0.122448979591837,1.3371437068688
1.83673469387755,0.36734693877551,1.39283541358216
1.83673469387755,0.612244897959184,1.42355930695066
1.83673469387755,0.857142857142857,1.43109300789905
1.83673469387755,1.10204081632653,1.41735764514204
1.83673469387755,1.3469387755102,1.38414548664511
1.83673469387755,1.59183673469388,1.33301164250169
1.83673469387755,1.83673469387755,1.26529804750278
1.83673469387755,2.08163265306122,1.18224518799467
1.83673469387755,2.3265306122449,1.08514964628334
1.83673469387755,2.57142857142857,0.975535238445921
1.83673469387755,2.81632653061224,0.855315513079138
1.83673469387755,3.06122448979592,0.726931875321685
1.83673469387755,3.30612244897959,0.593453677876512
1.83673469387755,3.55102040816327,0.45862525024313
1.83673469387755,3.79591836734694,0.32684190388666
1.83673469387755,4.04081632653061,0.203034621168468
1.83673469387755,4.28571428571429,0.0924435800802306
1.83673469387755,4.53061224489796,0.000265950571872778
1.83673469387755,4.77551020408163,-0.0688246701440031
1.83673469387755,5.02040816326531,-0.111270025171866
1.83673469387755,5.26530612244898,-0.125285320617194
1.83673469387755,5.51020408163265,-0.11150515102019
1.83673469387755,5.75510204081633,-0.0735035278826526
1.83673469387755,6,-0.0180454826056806
2.08163265306122,-6,-0.849205455240061
2.08163265306122,-5.75510204081633,-0.921314863823329
2.08163265306122,-5.51020408163265,-0.969909155197615
2.08163265306122,-5.26530612244898,-0.990022628746443
2.08163265306122,-5.02040816326531,-0.980398301850188
2.08163265306122,-4.77551020408163,-0.943022334366832
2.08163265306122,-4.53061224489796,-0.88232645615657
2.08163265306122,-4.28571428571429,-0.804172501994054
2.08163265306122,-4.04081632653061,-0.714732176671815
2.08163265306122,-3.79591836734694,-0.619390205635512
2.08163265306122,-3.55102040816327,-0.521823114581665
2.08163265306122,-3.30612244897959,-0.423418728280418
2.08163265306122,-3.06122448979592,-0.323178034654988
2.08163265306122,-2.81632653061224,-0.218165198927207
2.08163265306122,-2.57142857142857,-0.104448904377085
2.08163265306122,-2.3265306122449,0.0216592440385205
2.08163265306122,-2.08163265306122,0.16236656475743
2.08163265306122,-1.83673469387755,0.317481365741364
2.08163265306122,-1.59183673469388,0.484057691399772
2.08163265306122,-1.3469387755102,0.656687027868541
2.08163265306122,-1.10204081632653,0.828336022317875
2.08163265306122,-0.857142857142857,0.991482583074391
2.08163265306122,-0.612244897959184,1.13924371395412
2.08163265306122,-0.36734693877551,1.26622966010999
2.08163265306122,-0.122448979591837,1.36897412756213
2.08163265306122,0.122448979591837,1.44592967084535
2.08163265306122,0.36734693877551,1.49713098425937
2.08163265306122,0.612244897959184,1.52368641289946
2.08163265306122,0.857142857142857,1.52725593251909
2.08163265306122,1.10204081632653,1.50962985838695
2.08163265306122,1.3469387755102,1.47246304375798
2.08163265306122,1.59183673469388,1.41716709132872
2.08163265306122,1.83673469387755,1.34493036413043
2.08163265306122,2.08163265306122,1.25682360709596
2.08163265306122,2.3265306122449,1.15395190072615
2.08163265306122,2.57142857142857,1.03762336748743
2.08163265306122,2.81632653061224,0.909514852421192
2.08163265306122,3.06122448979592,0.771820950670283
2.08163265306122,3.30612244897959,0.62737428693928
2.08163265306122,3.55102040816327,0.479722746940993
2.08163265306122,3.79591836734694,0.333145207531056
2.08163265306122,4.04081632653061,0.192583313408258
2.08163265306122,4.28571428571429,0.0634651826773352
2.08163265306122,4.53061224489796,-0.0486002203165346
2.08163265306122,4.77551020408163,-0.138269837536631
2.08163265306122,5.02040816326531,-0.201048415402732
2.08163265306122,5.26530612244898,-0.233972767738709
2.08163265306122,5.51020408163265,-0.236330829788108
2.08163265306122,5.75510204081633,-0.210308833221387
2.08163265306122,6,-0.161423600734233
2.3265306122449,-6,-0.810814958563757
2.3265306122449,-5.75510204081633,-0.877603886441447
2.3265306122449,-5.51020408163265,-0.915643475528691
2.3265306122449,-5.26530612244898,-0.921512518945006
2.3265306122449,-5.02040816326531,-0.895519598032188
2.3265306122449,-4.77551020408163,-0.841051384904707
2.3265306122449,-4.53061224489796,-0.763664119982839
2.3265306122449,-4.28571428571429,-0.670029798520871
2.3265306122449,-4.04081632653061,-0.566838150017393
2.3265306122449,-3.79591836734694,-0.459763882448225
2.3265306122449,-3.55102040816327,-0.352628845626429
2.3265306122449,-3.30612244897959,-0.246900942090715
2.3265306122449,-3.06122448979592,-0.141651499892024
2.3265306122449,-2.81632653061224,-0.0340245801744171
2.3265306122449,-2.57142857142857,0.0798400009506699
2.3265306122449,-2.3265306122449,0.203613953222467
2.3265306122449,-2.08163265306122,0.339596343637967
2.3265306122449,-1.83673469387755,0.487836087339206
2.3265306122449,-1.59183673469388,0.645786216951228
2.3265306122449,-1.3469387755102,0.808567283854437
2.3265306122449,-1.10204081632653,0.969744557432079
2.3265306122449,-0.857142857142857,1.12238706555137
2.3265306122449,-0.612244897959184,1.26012165937987
2.3265306122449,-0.36734693877551,1.37793382993872
2.3265306122449,-0.122448979591837,1.47257443695669
2.3265306122449,0.122448979591837,1.5425614137446
2.3265306122449,0.36734693877551,1.58787146422699
2.3265306122449,0.612244897959184,1.60947050283281
2.3265306122449,0.857142857142857,1.60882979455362
2.3265306122449,1.10204081632653,1.5875339736289
2.3265306122449,1.3469387755102,1.54703197597545
2.3265306122449,1.59183673469388,1.48853362528866
2.3265306122449,1.83673469387755,1.4130245427403
2.3265306122449,2.08163265306122,1.32136133683224
2.3265306122449,2.3265306122449,1.21441213948227
2.3265306122449,2.57142857142857,1.09321687355434
2.3265306122449,2.81632653061224,0.959150857630514
2.3265306122449,3.06122448979592,0.814080898326429
2.3265306122449,3.30612244897959,0.660503902078935
2.3265306122449,3.55102040816327,0.501655001083858
2.3265306122449,3.79591836734694,0.3415668425582
2.3265306122449,4.04081632653061,0.185055987083357
2.3265306122449,4.28571428571429,0.0376084062859959
2.3265306122449,4.53061224489796,-0.0948638909471384
2.3265306122449,4.77551020408163,-0.206416706751412
2.3265306122449,5.02040816326531,-0.291624712750114
2.3265306122449,5.26530612244898,-0.346271615549168
2.3265306122449,5.51020408163265,-0.368126560719738
2.3265306122449,5.75510204081633,-0.357711776751752
2.3265306122449,6,-0.318923003108271
2.57142857142857,-6,-0.773449509731082
2.57142857142857,-5.75510204081633,-0.83049103966956
2.57142857142857,-5.51020408163265,-0.853832336082558
2.57142857142857,-5.26530612244898,-0.841941705818962
2.57142857142857,-5.02040816326531,-0.796888601076128
2.57142857142857,-4.77551020408163,-0.723513387690177
2.57142857142857,-4.53061224489796,-0.628432959741808
2.57142857142857,-4.28571428571429,-0.518985477921357
2.57142857142857,-4.04081632653061,-0.402197608736045
2.57142857142857,-3.79591836734694,-0.283859197733875
2.57142857142857,-3.55102040816327,-0.167806259353082
2.57142857142857,-3.30612244897959,-0.0555247257643659
2.57142857142857,-3.06122448979592,0.053828224550451
2.57142857142857,-2.81632653061224,0.162946320433611
2.57142857142857,-2.57142857142857,0.275497548418031
2.57142857142857,-2.3265306122449,0.395016058579939
2.57142857142857,-2.08163265306122,0.523812052552199
2.57142857142857,-1.83673469387755,0.662165397958787
2.57142857142857,-1.59183673469388,0.808002715978215
2.57142857142857,-1.3469387755102,0.95712539094797
2.57142857142857,-1.10204081632653,1.10390171997104
2.57142857142857,-0.857142857142857,1.24221457139556
2.57142857142857,-0.612244897959184,1.36640714547845
2.57142857142857,-0.36734693877551,1.47200405017842
2.57142857142857,-0.122448979591837,1.55608099648316
2.57142857142857,0.122448979591837,1.61727253343404
2.57142857142857,0.36734693877551,1.65550195586348
2.57142857142857,0.612244897959184,1.67156561961863
2.57142857142857,0.857142857142857,1.6667024647855
2.57142857142857,1.10204081632653,1.64224337036469
2.57142857142857,1.3469387755102,1.59938603785083
2.57142857142857,1.59183673469388,1.53909836211901
2.57142857142857,1.83673469387755,1.46212683417521
2.57142857142857,2.08163265306122,1.3690774062363
2.57142857142857,2.3265306122449,1.26053944327899
2.57142857142857,2.57142857142857,1.13723202286789
2.57142857142857,2.81632653061224,1.00016021347557
2.57142857142857,3.06122448979592,0.850773771670361
2.57142857142857,3.30612244897959,0.691120964380659
2.57142857142857,3.55102040816327,0.523986502096607
2.57142857142857,3.79591836734694,0.352996211774619
2.57142857142857,4.04081632653061,0.182663786227715
2.57142857142857,4.28571428571429,0.0183486556002765
2.57142857142857,4.53061224489796,-0.133909050346252
2.57142857142857,4.77551020408163,-0.267707839828487
2.57142857142857,5.02040816326531,-0.376778918291041
2.57142857142857,5.26530612244898,-0.455653853421362
2.57142857142857,5.51020408163265,-0.500471560846678
2.57142857142857,5.75510204081633,-0.509846718730822
2.57142857142857,6,-0.485672298365681
2.81632653061224,-6,-0.734085427560938
2.81632653061224,-5.75510204081633,-0.776197420751887
2.81632653061224,-5.51020408163265,-0.780507916626845
2.81632653061224,-5.26530612244898,-0.747686835518913
2.81632653061224,-5.02040816326531,-0.681691242750468
2.81632653061224,-4.77551020408163,-0.588781995770074
2.81632653061224,-4.53061224489796,-0.476482698792873
2.81632653061224,-4.28571428571429,-0.352568662676135
2.81632653061224,-4.04081632653061,-0.224145559740962
2.81632653061224,-3.79591836734694,-0.0968732767648985
2.81632653061224,-3.55102040816327,0.0255970774285852
2.81632653061224,-3.30612244897959,0.141893431269211
2.81632653061224,-3.06122448979592,0.252830727888392
2.81632653061224,-2.81632653061224,0.360932712178957
2.81632653061224,-2.57142857142857,0.469622614785028
2.81632653061224,-2.3265306122449,0.582228543628177
2.81632653061224,-2.08163265306122,0.70101731623409
2.81632653061224,-1.83673469387755,0.826482932421956
2.81632653061224,-1.59183673469388,0.957058618484317
2.81632653061224,-1.3469387755102,1.08930790953356
2.81632653061224,-1.10204081632653,1.2185183570038
2.81632653061224,-0.857142857142857,1.33951746116801
2.81632653061224,-0.612244897959184,1.44748902238899
2.81632653061224,-0.36734693877551,1.53859803030807
2.81632653061224,-0.122448979591837,1.61031467484278
2.81632653061224,0.122448979591837,1.66142760546397
2.81632653061224,0.36734693877551,1.69181776387764
2.81632653061224,0.612244897959184,1.70210543330951
2.81632653061224,0.857142857142857,1.69328211210882
2.81632653061224,1.10204081632653,1.66640810948287
2.81632653061224,1.3469387755102,1.62241520705925
2.81632653061224,1.59183673469388,1.562017534871
2.81632653061224,1.83673469387755,1.485711638703
2.81632653061224,2.08163265306122,1.3938393780752
2.81632653061224,2.3265306122449,1.28669047974964
2.81632653061224,2.57142857142857,1.16462934855458
2.81632653061224,2.81632653061224,1.02823813484143
2.81632653061224,3.06122448979592,0.878472154683915
2.81632653061224,3.30612244897959,0.716823581084066
2.81632653061224,3.55102040816327,0.545485205625371
2.81632653061224,3.79591836734694,0.367499028008914
2.81632653061224,4.04081632653061,0.186865828638023
2.81632653061224,4.28571428571429,0.00858337774442455
2.81632653061224,4.53061224489796,-0.1614254001498
2.81632653061224,4.77551020408163,-0.31653459722371
2.81632653061224,5.02040816326531,-0.449822046440114
2.81632653061224,5.26530612244898,-0.554678091975997
2.81632653061224,5.51020408163265,-0.625604296373758
2.81632653061224,5.75510204081633,-0.659147116460752
2.81632653061224,6,-0.654858285129901
3.06122448979592,-6,-0.687845473338074
3.06122448979592,-5.75510204081633,-0.709604398960628
3.06122448979592,-5.51020408163265,-0.690976616511334
3.06122448979592,-5.26530612244898,-0.635047123670414
3.06122448979592,-5.02040816326531,-0.547662815100668
3.06122448979592,-4.77551020408163,-0.436343091167283
3.06122448979592,-4.53061224489796,-0.309246590954855
3.06122448979592,-4.28571428571429,-0.174257788852092
3.06122448979592,-4.04081632653061,-0.0382238573110896
3.06122448979592,-3.79591836734694,0.0936353586933898
3.06122448979592,-3.55102040816327,0.218110714013703
3.06122448979592,-3.30612244897959,0.334134069892337
3.06122448979592,-3.06122448979592,0.442612672523996
3.06122448979592,-2.81632653061224,0.545957297440283
3.06122448979592,-2.57142857142857,0.647354296430141
3.06122448979592,-2.3265306122449,0.749902656201025
3.06122448979592,-2.08163265306122,0.8557904799228
3.06122448979592,-1.83673469387755,0.965694091825146
3.06122448979592,-1.59183673469388,1.07853536411782
3.06122448979592,-1.3469387755102,1.19163976036266
3.06122448979592,-1.10204081632653,1.301229740105
3.06122448979592,-0.857142857142857,1.40310335642309
3.06122448979592,-0.612244897959184,1.49331440306933
3.06122448979592,-0.36734693877551,1.56869542243224
3.06122448979592,-0.122448979591837,1.62713282993704
3.06122448979592,0.122448979591837,1.66758527663719
3.06122448979592,0.36734693877551,1.68990314534532
3.06122448979592,0.612244897959184,1.69454113343544
3.06122448979592,0.857142857142857,1.68225522121462
3.06122448979592,1.10204081632653,1.65385037836166
3.06122448979592,1.3469387755102,1.61001157811381
3.06122448979592,1.59183673469388,1.55122136473509
3.06122448979592,1.83673469387755,1.47774946061723
3.06122448979592,2.08163265306122,1.3896943609001
3.06122448979592,2.3265306122449,1.28705998577261
3.06122448979592,2.57142857142857,1.16985733055619
3.06122448979592,2.81632653061224,1.03822751542428
3.06122448979592,3.06122448979592,0.892586178114433
3.06122448979592,3.30612244897959,0.733788821232758
3.06122448979592,3.55102040816327,0.563312609139798
3.06122448979592,3.79591836734694,0.38344284682837
3.06122448979592,4.04081632653061,0.197442914747049
3.06122448979592,4.28571428571429,0.00967606272316916
3.06122448979592,4.53061224489796,-0.174362029055393
3.06122448979592,4.77551020408163,-0.348147173736066
3.06122448979592,5.02040816326531,-0.504414013771132
3.06122448979592,5.26530612244898,-0.635663315193011
3.06122448979592,5.51020408163265,-0.734901971634043
3.06122448979592,5.75510204081633,-0.79658919549084
3.06122448979592,6,-0.817708291614089
3.30612244897959,-6,-0.628261545650211
3.30612244897959,-5.75510204081633,-0.624801856094583
3.30612244897959,-5.51020408163265,-0.580584185873676
3.30612244897959,-5.26530612244898,-0.501143730423031
3.30612244897959,-5.02040816326531,-0.394033853690564
3.30612244897959,-4.77551020408163,-0.26770136559629
3.30612244897959,-4.53061224489796,-0.130529822452939
3.30612244897959,-4.28571428571429,0.00991776110981162
3.30612244897959,-4.04081632653061,0.147459946807514
3.30612244897959,-3.79591836734694,0.277672318882228
3.30612244897959,-3.55102040816327,0.398076612892486
3.30612244897959,-3.30612244897959,0.508127243986987
3.30612244897959,-3.06122448979592,0.608975527787323
3.30612244897959,-2.81632653061224,0.703011628792909
3.30612244897959,-2.57142857142857,0.793226949476132
3.30612244897959,-2.3265306122449,0.882491906720843
3.30612244897959,-2.08163265306122,0.972883659363539
3.30612244897959,-1.83673469387755,1.06520408512134
3.30612244897959,-1.59183673469388,1.15879057202341
3.30612244897959,-1.3469387755102,1.25164927004181
3.30612244897959,-1.10204081632653,1.34085626119809
3.30612244897959,-0.857142857142857,1.42310613223198
3.30612244897959,-0.612244897959184,1.49526176808707
3.30612244897959,-0.36734693877551,1.55477932041244
3.30612244897959,-0.122448979591837,1.59993608877185
3.30612244897959,0.122448979591837,1.62985366003684
3.30612244897959,0.36734693877551,1.64436132268396
3.30612244897959,0.612244897959184,1.64377170113564
3.30612244897959,0.857142857142857,1.62864020844117
3.30612244897959,1.10204081632653,1.59956050952031
3.30612244897959,1.3469387755102,1.55702188920146
3.30612244897959,1.59183673469388,1.50133169532622
3.30612244897959,1.83673469387755,1.43259247624575
3.30612244897959,2.08163265306122,1.35071957618826
3.30612244897959,2.3265306122449,1.25548798474665
3.30612244897959,2.57142857142857,1.14660326235118
3.30612244897959,2.81632653061224,1.02379704426835
3.30612244897959,3.06122448979592,0.88695086831861
3.30612244897959,3.30612244897959,0.736251955058567
3.30612244897959,3.55102040816327,0.572380939843491
3.30612244897959,3.79591836734694,0.396724657659305
3.30612244897959,4.04081632653061,0.211597403692446
3.30612244897959,4.28571428571429,0.0204424521636163
3.30612244897959,4.53061224489796,-0.172026615761256
3.30612244897959,4.77551020408163,-0.359795871950046
3.30612244897959,5.02040816326531,-0.535689331240745
3.30612244897959,5.26530612244898,-0.691729897093085
3.30612244897959,5.51020408163265,-0.819761587710306
3.30612244897959,5.75510204081633,-0.912339243342057
3.30612244897959,6,-0.963841066823594
3.55102040816327,-6,-0.548055246832585
3.55102040816327,-5.75510204081633,-0.516137488700633
3.55102040816327,-5.51020408163265,-0.445921960579037
3.55102040816327,-5.26530612244898,-0.345168466407077
3.55102040816327,-5.02040816326531,-0.222714432490539
3.55102040816327,-4.77551020408163,-0.0874076794309183
3.55102040816327,-4.53061224489796,0.05269463469173
3.55102040816327,-4.28571428571429,0.190868778332802
3.55102040816327,-4.04081632653061,0.322047444347161
3.55102040816327,-3.79591836734694,0.442964972125622
3.55102040816327,-3.55102040816327,0.552152008893342
3.55102040816327,-3.30612244897959,0.649787293278296
3.55102040816327,-3.06122448979592,0.737403941827716
3.55102040816327,-2.81632653061224,0.817455893969834
3.55102040816327,-2.57142857142857,0.892777320360754
3.55102040816327,-2.3265306122449,0.96600381010083
3.55102040816327,-2.08163265306122,1.03905214197615
3.55102040816327,-1.83673469387755,1.11275909079041
3.55102040816327,-1.59183673469388,1.18675146008547
3.55102040816327,-1.3469387755102,1.25956527831858
3.55102040816327,-1.10204081632653,1.32896958357812
3.55102040816327,-0.857142857142857,1.392401445351
3.55102040816327,-0.612244897959184,1.4474003355349
3.55102040816327,-0.36734693877551,1.49194573793674
3.55102040816327,-0.122448979591837,1.52464281666746
3.55102040816327,0.122448979591837,1.54474989325138
3.55102040816327,0.36734693877551,1.55208131815652
3.55102040816327,0.612244897959184,1.54683971739266
3.55102040816327,0.857142857142857,1.52943143712626
3.55102040816327,1.10204081632653,1.50030452047888
3.55102040816327,1.3469387755102,1.45982892342985
3.55102040816327,1.59183673469388,1.40822182142662
3.55102040816327,1.83673469387755,1.34551101949689
3.55102040816327,2.08163265306122,1.27152707278867
3.55102040816327,2.3265306122449,1.18591764778584
3.55102040816327,2.57142857142857,1.08818295729735
3.55102040816327,2.81632653061224,0.977736215421831
3.55102040816327,3.06122448979592,0.85399629563567
3.55102040816327,3.30612244897959,0.716520265207306
3.55102040816327,3.55102040816327,0.565180846656603
3.55102040816327,3.79591836734694,0.400387990313154
3.55102040816327,4.04081632653061,0.223344648618201
3.55102040816327,4.28571428571429,0.0363148098100276
3.55102040816327,4.53061224489796,-0.157132298819469
3.55102040816327,4.77551020408163,-0.351952503594497
3.55102040816327,5.02040816326531,-0.541594328092309
3.55102040816327,5.26530612244898,-0.718172621671702
3.55102040816327,5.51020408163265,-0.872911191590138
3.55102040816327,5.75510204081633,-0.996895240806294
3.55102040816327,6,-1.08213149305538
3.79591836734694,-6,-0.440537988334187
3.79591836734694,-5.75510204081633,-0.379785991472961
3.79591836734694,-5.51020408163265,-0.286412439544347
3.79591836734694,-5.26530612244898,-0.169848943985131
3.79591836734694,-5.02040816326531,-0.0395274465481976
3.79591836734694,-4.77551020408163,0.0960211330821003
3.79591836734694,-4.53061224489796,0.229731168152978
3.79591836734694,-4.28571428571429,0.356280289615901
3.79591836734694,-4.04081632653061,0.472153096391872
3.79591836734694,-3.79591836734694,0.575558206245715
3.79591836734694,-3.55102040816327,0.666245798865746
3.79591836734694,-3.30612244897959,0.745248588127622
3.79591836734694,-3.06122448979592,0.81455284737355
3.79591836734694,-2.81632653061224,0.876705223545262
3.79591836734694,-2.57142857142857,0.934376005493839
3.79591836734694,-2.3265306122449,0.98992282960176
3.79591836734694,-2.08163265306122,1.04501793330818
3.79591836734694,-1.83673469387755,1.10040477132839
3.79591836734694,-1.59183673469388,1.1558302050511
3.79591836734694,-1.3469387755102,1.21016046827768
3.79591836734694,-1.10204081632653,1.26164522627156
3.79591836734694,-0.857142857142857,1.30825996328265
3.79591836734694,-0.612244897959184,1.34804446074252
3.79591836734694,-0.36734693877551,1.37936716703366
3.79591836734694,-0.122448979591837,1.40107521592556
3.79591836734694,0.122448979591837,1.41252539084657
3.79591836734694,0.36734693877551,1.41352018058776
3.79591836734694,0.612244897959184,1.40418781805755
3.79591836734694,0.857142857142857,1.38484508299856
3.79591836734694,1.10204081632653,1.35587121205049
3.79591836734694,1.3469387755102,1.31760716593341
3.79591836734694,1.59183673469388,1.27028250044194
3.79591836734694,1.83673469387755,1.21396527905646
3.79591836734694,2.08163265306122,1.14852919054086
3.79591836734694,2.3265306122449,1.07363480744238
3.79591836734694,2.57142857142857,0.988726621381214
3.79591836734694,2.81632653061224,0.893052235350795
3.79591836734694,3.06122448979592,0.785713578890786
3.79591836734694,3.30612244897959,0.665761447814092
3.79591836734694,3.55102040816327,0.532343536889614
3.79591836734694,3.79591836734694,0.384911983142477
3.79591836734694,4.04081632653061,0.223488845659468
3.79591836734694,4.28571428571429,0.0489766507700366
3.79591836734694,4.53061224489796,-0.136513690442691
3.79591836734694,4.77551020408163,-0.329362631155014
3.79591836734694,5.02040816326531,-0.524232107291365
3.79591836734694,5.26530612244898,-0.714023023436134
3.79591836734694,5.51020408163265,-0.890082844553408
3.79591836734694,5.75510204081633,-1.04273696552947
3.79591836734694,6,-1.16218740163126
4.04081632653061,-6,-0.301609553562791
4.04081632653061,-5.75510204081633,-0.215708190047849
4.04081632653061,-5.51020408163265,-0.106051581097615
4.04081632653061,-5.26530612244898,0.0171627924368862
4.04081632653061,-5.02040816326531,0.14484718639895
4.04081632653061,-4.77551020408163,0.269647890017821
4.04081632653061,-4.53061224489796,0.38620217777957
4.04081632653061,-4.28571428571429,0.491120074805662
4.04081632653061,-4.04081632653061,0.582790041211952
4.04081632653061,-3.79591836734694,0.661092368013377
4.04081632653061,-3.55102040816327,0.727076743319698
4.04081632653061,-3.30612244897959,0.782631856490847
4.04081632653061,-3.06122448979592,0.830154341902922
4.04081632653061,-2.81632653061224,0.872217374969124
4.04081632653061,-2.57142857142857,0.911245874021941
4.04081632653061,-2.3265306122449,0.949219876749627
4.04081632653061,-2.08163265306122,0.987440935064149
4.04081632653061,-1.83673469387755,1.02639926514346
4.04081632653061,-1.59183673469388,1.06576734604361
4.04081632653061,-1.3469387755102,1.10452101832651
4.04081632653061,-1.10204081632653,1.14116030863244
4.04081632653061,-0.857142857142857,1.17397989901149
4.04081632653061,-0.612244897959184,1.20133147389553
4.04081632653061,-0.36734693877551,1.22182912242725
4.04081632653061,-0.122448979591837,1.23447003284346
4.04081632653061,0.122448979591837,1.23866742399616
4.04081632653061,0.36734693877551,1.23421259615511
4.04081632653061,0.612244897959184,1.22119308535696
4.04081632653061,0.857142857142857,1.19989370163391
4.04081632653061,1.10204081632653,1.17069989648775
4.04081632653061,1.3469387755102,1.13401309215698
4.04081632653061,1.59183673469388,1.09017933206132
4.04081632653061,1.83673469387755,1.03942807435246
4.04081632653061,2.08163265306122,0.981817438522368
4.04081632653061,2.3265306122449,0.91718475258241
4.04081632653061,2.57142857142857,0.845105408886308
4.04081632653061,2.81632653061224,0.764867526592501
4.04081632653061,3.06122448979592,0.675473792483073
4.04081632653061,3.30612244897959,0.575684438342551
4.04081632653061,3.55102040816327,0.464116022706655
4.04081632653061,3.79591836734694,0.33940884911038
4.04081632653061,4.04081632653061,0.200470688156644
4.04081632653061,4.28571428571429,0.0467951965473604
4.04081632653061,4.53061224489796,-0.121160463519174
4.04081632653061,4.77551020408163,-0.301572642840272
4.04081632653061,5.02040816326531,-0.490878188881764
4.04081632653061,5.26530612244898,-0.683508454947357
4.04081632653061,5.51020408163265,-0.871824568414483
4.04081632653061,5.75510204081633,-1.0463541586964
4.04081632653061,6,-1.19641667683252
4.28571428571429,-6,-0.132128245168875
4.28571428571429,-5.75510204081633,-0.0296584784885694
4.28571428571429,-5.51020408163265,0.0851135811355939
4.28571428571429,-5.26530612244898,0.202441826626855
4.28571428571429,-5.02040816326531,0.314687594220222
4.28571428571429,-4.77551020408163,0.416571882071026
4.28571428571429,-4.53061224489796,0.505081296860708
4.28571428571429,-4.28571428571429,0.579153138134273
4.28571428571429,-4.04081632653061,0.639254269052511
4.28571428571429,-3.79591836734694,0.686941099446592
4.28571428571429,-3.55102040816327,0.72445420081754
4.28571428571429,-3.30612244897959,0.754369709461724
4.28571428571429,-3.06122448979592,0.779307490863175
4.28571428571429,-2.81632653061224,0.801686482030772
4.28571428571429,-2.57142857142857,0.823520051109034
4.28571428571429,-2.3265306122449,0.846254027037556
4.28571428571429,-2.08163265306122,0.87066028012427
4.28571428571429,-1.83673469387755,0.896802721266289
4.28571428571429,-1.59183673469388,0.924086827516958
4.28571428571429,-1.3469387755102,0.951389524179748
4.28571428571429,-1.10204081632653,0.977248855479474
4.28571428571429,-0.857142857142857,1.00007937585284
4.28571428571429,-0.612244897959184,1.01837496312816
4.28571428571429,-0.36734693877551,1.03086717431125
4.28571428571429,-0.122448979591837,1.03662141555303
4.28571428571429,0.122448979591837,1.03506955167074
4.28571428571429,0.36734693877551,1.02599063160047
4.28571428571429,0.612244897959184,1.00945786010522
4.28571428571429,0.857142857142857,0.985769538418076
4.28571428571429,1.10204081632653,0.955376570033762
4.28571428571429,1.3469387755102,0.918812403319929
4.28571428571429,1.59183673469388,0.876625665119177
4.28571428571429,1.83673469387755,0.829312737627889
4.28571428571429,2.08163265306122,0.777247401459732
4.28571428571429,2.3265306122449,0.720606837017113
4.28571428571429,2.57142857142857,0.65929687030611
4.28571428571429,2.81632653061224,0.592883565240422
4.28571428571429,3.06122448979592,0.520542489271695
4.28571428571429,3.30612244897959,0.441040709533916
4.28571428571429,3.55102040816327,0.352769253509305
4.28571428571429,3.79591836734694,0.253844632293956
4.28571428571429,4.04081632653061,0.142296063166087
4.28571428571429,4.28571428571429,0.016349049574114
4.28571428571429,4.53061224489796,-0.125195170190801
4.28571428571429,4.77551020408163,-0.28250184911026
4.28571428571429,5.02040816326531,-0.454206958322275
4.28571428571429,5.26530612244898,-0.63695055681628
4.28571428571429,5.51020408163265,-0.825033520271919
4.28571428571429,5.75510204081633,-1.01031297504253
4.28571428571429,6,-1.18245848393779
4.53061224489796,-6,0.0598465518424296
4.53061224489796,-5.75510204081633,0.165340895428985
4.53061224489796,-5.51020408163265,0.270380665813938
4.53061224489796,-5.26530612244898,0.367067625618551
4.53061224489796,-5.02040816326531,0.45032514514295
4.53061224489796,-4.77551020408163,0.517722774258052
4.53061224489796,-4.53061224489796,0.56903157548707
4.53061224489796,-4.28571428571429,0.605653599689105
4.53061224489796,-4.04081632653061,0.630039693891187
4.53061224489796,-3.79591836734694,0.645171812992375
4.53061224489796,-3.55102040816327,0.654148118643021
4.53061224489796,-3.30612244897959,0.659877949304344
4.53061224489796,-3.06122448979592,0.664873252442362
4.53061224489796,-2.81632653061224,0.671114562790394
4.53061224489796,-2.57142857142857,0.679971531429858
4.53061224489796,-2.3265306122449,0.692166338656326
4.53061224489796,-2.08163265306122,0.70777771704468
4.53061224489796,-1.83673469387755,0.726288881746811
4.53061224489796,-1.59183673469388,0.746681767087607
4.53061224489796,-1.3469387755102,0.767573161945993
4.53061224489796,-1.10204081632653,0.787378972711565
4.53061224489796,-0.857142857142857,0.804485398149701
4.53061224489796,-0.612244897959184,0.817403759948882
4.53061224489796,-0.36734693877551,0.824890071623928
4.53061224489796,-0.122448979591837,0.826019395619478
4.53061224489796,0.122448979591837,0.820215215310382
4.53061224489796,0.36734693877551,0.80724201302868
4.53061224489796,0.612244897959184,0.787172959544018
4.53061224489796,0.857142857142857,0.760343954017923
4.53061224489796,1.10204081632653,0.727301594605541
4.53061224489796,1.3469387755102,0.688748016845013
4.53061224489796,1.59183673469388,0.645481661759172
4.53061224489796,1.83673469387755,0.598330935067107
4.53061224489796,2.08163265306122,0.548077623931632
4.53061224489796,2.3265306122449,0.495368570590808
4.53061224489796,2.57142857142857,0.440617008914892
4.53061224489796,2.81632653061224,0.383898743012485
4.53061224489796,3.06122448979592,0.3248526797477
4.53061224489796,3.30612244897959,0.262599829499169
4.53061224489796,3.55102040816327,0.195699338989522
4.53061224489796,3.79591836734694,0.122163716069808
4.53061224489796,4.04081632653061,0.0395570824943642
4.53061224489796,4.28571428571429,-0.0548013791200661
4.53061224489796,4.53061224489796,-0.163513285211415
4.53061224489796,4.77551020408163,-0.288653965794084
4.53061224489796,5.02040816326531,-0.431221041495451
4.53061224489796,5.26530612244898,-0.590525575367537
4.53061224489796,5.51020408163265,-0.763606320550095
4.53061224489796,5.75510204081633,-0.944781664481234
4.53061224489796,6,-1.12548047579782
4.77551020408163,-6,0.257716626987656
4.77551020408163,-5.75510204081633,0.348830796513398
4.77551020408163,-5.51020408163265,0.427359238950978
4.77551020408163,-5.26530612244898,0.488597821638156
4.77551020408163,-5.02040816326531,0.530927390384765
4.77551020408163,-4.77551020408163,0.55521793687029
4.77551020408163,-4.53061224489796,0.564091643924829
4.77551020408163,-4.28571428571429,0.561184727133135
4.77551020408163,-4.04081632653061,0.5505031451532
4.77551020408163,-3.79591836734694,0.535922636187832
4.77551020408163,-3.55102040816327,0.520845861564742
4.77551020408163,-3.30612244897959,0.508002358393933
4.77551020408163,-3.06122448979592,0.499361732793563
4.77551020408163,-2.81632653061224,0.496126272941216
4.77551020408163,-2.57142857142857,0.498773463769525
4.77551020408163,-2.3265306122449,0.507128052501725
4.77551020408163,-2.08163265306122,0.520453205057617
4.77551020408163,-1.83673469387755,0.537557384387431
4.77551020408163,-1.59183673469388,0.556915994413105
4.77551020408163,-1.3469387755102,0.576804840647837
4.77551020408163,-1.10204081632653,0.595438158314336
4.77551020408163,-0.857142857142857,0.611100198198785
4.77551020408163,-0.612244897959184,0.622258405755137
4.77551020408163,-0.36734693877551,0.627648814579787
4.77551020408163,-0.122448979591837,0.626329456163715
4.77551020408163,0.122448979591837,0.617703376492385
4.77551020408163,0.36734693877551,0.601517228326728
4.77551020408163,0.612244897959184,0.577843174281819
4.77551020408163,0.857142857142857,0.547050929840646
4.77551020408163,1.10204081632653,0.509774050678397
4.77551020408163,1.3469387755102,0.466871255235517
4.77551020408163,1.59183673469388,0.419380754650609
4.77551020408163,1.83673469387755,0.368463885722906
4.77551020408163,2.08163265306122,0.315334009135157
4.77551020408163,2.3265306122449,0.261167565499674
4.77551020408163,2.57142857142857,0.206996219318894
4.77551020408163,2.81632653061224,0.153582061487838
4.77551020408163,3.06122448979592,0.101281849618501
4.77551020408163,3.30612244897959,0.049911196323773
4.77551020408163,3.55102040816327,-0.00137472494380992
4.77551020408163,3.79591836734694,-0.0541614909939148
4.77551020408163,4.04081632653061,-0.11078907915076
4.77551020408163,4.28571428571429,-0.174268072077808
4.77551020408163,4.53061224489796,-0.248068532419659
4.77551020408163,4.77551020408163,-0.335758778972432
4.77551020408163,5.02040816326531,-0.440486774894345
4.77551020408163,5.26530612244898,-0.564322144444101
4.77551020408163,5.51020408163265,-0.70751189710048
4.77551020408163,5.75510204081633,-0.867745146005584
4.77551020408163,6,-1.03956536800151
5.02040816326531,-6,0.436858243924917
5.02040816326531,-5.75510204081633,0.494845207797558
5.02040816326531,-5.51020408163265,0.531086104801438
5.02040816326531,-5.26530612244898,0.545059891327396
5.02040816326531,-5.02040816326531,0.539023235107492
5.02040816326531,-4.77551020408163,0.517081057199316
5.02040816326531,-4.53061224489796,0.484278313212768
5.02040816326531,-4.28571428571429,0.445824816594684
5.02040816326531,-4.04081632653061,0.406510965648708
5.02040816326531,-3.79591836734694,0.370327628213732
5.02040816326531,-3.55102040816327,0.340271581127752
5.02040816326531,-3.30612244897959,0.318299215963405
5.02040816326531,-3.06122448979592,0.305384257436909
5.02040816326531,-2.81632653061224,0.30163747016826
5.02040816326531,-2.57142857142857,0.306454639965168
5.02040816326531,-2.3265306122449,0.318670175595561
5.02040816326531,-2.08163265306122,0.336704367627984
5.02040816326531,-1.83673469387755,0.358700291768629
5.02040816326531,-1.59183673469388,0.382650417667096
5.02040816326531,-1.3469387755102,0.406513463560397
5.02040816326531,-1.10204081632653,0.428320348398525
5.02040816326531,-0.857142857142857,0.446266117514865
5.02040816326531,-0.612244897959184,0.458783978972901
5.02040816326531,-0.36734693877551,0.464598678379127
5.02040816326531,-0.122448979591837,0.462758930308965
5.02040816326531,0.122448979591837,0.452651434940935
5.02040816326531,0.36734693877551,0.434001004881895
5.02040816326531,0.612244897959184,0.406861822845997
5.02040816326531,0.857142857142857,0.371603804943324
5.02040816326531,1.10204081632653,0.328895938643047
5.02040816326531,1.3469387755102,0.279686000056552
5.02040816326531,1.59183673469388,0.225173856854765
5.02040816326531,1.83673469387755,0.166774020741422
5.02040816326531,2.08163265306122,0.106062384418971
5.02040816326531,2.3265306122449,0.0447021937073602
5.02040816326531,2.57142857142857,-0.015654704258515
5.02040816326531,2.81632653061224,-0.0734933249398735
5.02040816326531,3.06122448979592,-0.127586573249786
5.02040816326531,3.30612244897959,-0.177166181401161
5.02040816326531,3.55102040816327,-0.222101943914212
5.02040816326531,3.79591836734694,-0.263070376899103
5.02040816326531,4.04081632653061,-0.301685952660135
5.02040816326531,4.28571428571429,-0.340560516189276
5.02040816326531,4.53061224489796,-0.3832511930751
5.02040816326531,4.77551020408163,-0.43405652033403
5.02040816326531,5.02040816326531,-0.497627601514763
5.02040816326531,5.26530612244898,-0.578378724248324
5.02040816326531,5.51020408163265,-0.679712196603502
5.02040816326531,5.75510204081633,-0.803115348330201
5.02040816326531,6,-0.94724064441419
5.26530612244898,-6,0.567834123135799
5.26530612244898,-5.75510204081633,0.576447895675614
5.26530612244898,-5.51020408163265,0.559424381924564
5.26530612244898,-5.26530612244898,0.520729500078334
5.26530612244898,-5.02040816326531,0.466206237148287
5.26530612244898,-4.77551020408163,0.402479857776242
5.26530612244898,-4.53061224489796,0.33605206074396
5.26530612244898,-4.28571428571429,0.272644785247622
5.26530612244898,-4.04081632653061,0.216801076103387
5.26530612244898,-3.79591836734694,0.171713902264379
5.26530612244898,-3.55102040816327,0.139233567652973
5.26530612244898,-3.30612244897959,0.119997613381174
5.26530612244898,-3.06122448979592,0.113630270969986
5.26530612244898,-2.81632653061224,0.118967940115788
5.26530612244898,-2.57142857142857,0.134279558311693
5.26530612244898,-2.3265306122449,0.157463367614294
5.26530612244898,-2.08163265306122,0.186212376697603
5.26530612244898,-1.83673469387755,0.218148456822271
5.26530612244898,-1.59183673469388,0.250929092392258
5.26530612244898,-1.3469387755102,0.282331809606024
5.26530612244898,-1.10204081632653,0.310320356405656
5.26530612244898,-0.857142857142857,0.333095143376413
5.26530612244898,-0.612244897959184,0.34912935585285
5.26530612244898,-0.36734693877551,0.357192003038881
5.26530612244898,-0.122448979591837,0.35635983919731
5.26530612244898,0.122448979591837,0.346021020731984
5.26530612244898,0.36734693877551,0.325873928410197
5.26530612244898,0.612244897959184,0.295924386095214
5.26530612244898,0.857142857142857,0.256483489816167
5.26530612244898,1.10204081632653,0.208166651106934
5.26530612244898,1.3469387755102,0.151892605953502
5.26530612244898,1.59183673469388,0.0888793604738789
5.26530612244898,1.83673469387755,0.020632537272633
5.26530612244898,2.08163265306122,-0.0510795499218559
5.26530612244898,2.3265306122449,-0.124270465322501
5.26530612244898,2.57142857142857,-0.196806382734442
5.26530612244898,2.81632653061224,-0.266508872442873
5.26530612244898,3.06122448979592,-0.331293903828854
5.26530612244898,3.30612244897959,-0.389347983068326
5.26530612244898,3.55102040816327,-0.439337211149197
5.26530612244898,3.79591836734694,-0.480637788947933
5.26530612244898,4.04081632653061,-0.513567208748883
5.26530612244898,4.28571428571429,-0.539584681877324
5.26530612244898,4.53061224489796,-0.561418623895484
5.26530612244898,4.77551020408163,-0.58307050876424
5.26530612244898,5.02040816326531,-0.609641282974198
5.26530612244898,5.26530612244898,-0.6469326665836
5.26530612244898,5.51020408163265,-0.700795045934597
5.26530612244898,5.75510204081633,-0.7762293673458
5.26530612244898,6,-0.876303190989291
5.51020408163265,-6,0.622628821807524
5.51020408163265,-5.75510204081633,0.572688044565291
5.51020408163265,-5.51020408163265,0.500083846171268
5.51020408163265,-5.26530612244898,0.412632884575823
5.51020408163265,-5.02040816326531,0.318651030371131
5.51020408163265,-4.77551020408163,0.225922986020889
5.51020408163265,-4.53061224489796,0.140996550786314
5.51020408163265,-4.28571428571429,0.0687959859339138
5.51020408163265,-4.04081632653061,0.0125075407734607
5.51020408163265,-3.79591836734694,-0.0263304246032193
5.51020408163265,-3.55102040816327,-0.0476045406003653
5.51020408163265,-3.30612244897959,-0.0523357204151278
5.51020408163265,-3.06122448979592,-0.0423725258390186
5.51020408163265,-2.81632653061224,-0.0201050763793363
5.51020408163265,-2.57142857142857,0.0117789761265201
5.51020408163265,-2.3265306122449,0.0504875691884847
5.51020408163265,-2.08163265306122,0.0932670487195221
5.51020408163265,-1.83673469387755,0.13750117814903
5.51020408163265,-1.59183673469388,0.180775448684101
5.51020408163265,-1.3469387755102,0.220915881130817
5.51020408163265,-1.10204081632653,0.256010054952797
5.51020408163265,-0.857142857142857,0.284416131658073
5.51020408163265,-0.612244897959184,0.304763937980605
5.51020408163265,-0.36734693877551,0.315951121297882
5.51020408163265,-0.122448979591837,0.317136962237392
5.51020408163265,0.122448979591837,0.307736335619469
5.51020408163265,0.36734693877551,0.287416190164016
5.51020408163265,0.612244897959184,0.256096508593136
5.51020408163265,0.857142857142857,0.21395692449328
5.51020408163265,1.10204081632653,0.161449069079988
5.51020408163265,1.3469387755102,0.0993134238252676
5.51020408163265,1.59183673469388,0.0285980741051061
5.51020408163265,1.83673469387755,-0.049324645216021
5.51020408163265,2.08163265306122,-0.132749023998866
5.51020408163265,2.3265306122449,-0.219641143470843
5.51020408163265,2.57142857142857,-0.307666311800614
5.51020408163265,2.81632653061224,-0.394247553708414
5.51020408163265,3.06122448979592,-0.476663968406677
5.51020408163265,3.30612244897959,-0.552196499234757
5.51020408163265,3.55102040816327,-0.618325477972429
5.51020408163265,3.79591836734694,-0.672978614975311
5.51020408163265,4.04081632653061,-0.714819462626198
5.51020408163265,4.28571428571429,-0.743554723969414
5.51020408163265,4.53061224489796,-0.760224704815999
5.51020408163265,4.77551020408163,-0.767426259593028
5.51020408163265,5.02040816326531,-0.769404498092391
5.51020408163265,5.26530612244898,-0.771942322685014
5.51020408163265,5.51020408163265,-0.78198063163744
5.51020408163265,5.75510204081633,-0.806922194422824
5.51020408163265,6,-0.853613288136658
5.75510204081633,-6,0.583217043588622
5.75510204081633,-5.75510204081633,0.476707423478857
5.75510204081633,-5.51020408163265,0.357555449082024
5.75510204081633,-5.26530612244898,0.235785779242136
5.75510204081633,-5.02040816326531,0.120336765756698
5.75510204081633,-4.77551020408163,0.0183405246309599
5.75510204081633,-4.53061224489796,-0.0652065379421188
5.75510204081633,-4.28571428571429,-0.127455857190439
5.75510204081633,-4.04081632653061,-0.167494021604005
5.75510204081633,-3.79591836734694,-0.185997267998939
5.75510204081633,-3.55102040816327,-0.184832050099959
5.75510204081633,-3.30612244897959,-0.166661381225358
5.75510204081633,-3.06122448979592,-0.134596300181504
5.75510204081633,-2.81632653061224,-0.091913467162908
5.75510204081633,-2.57142857142857,-0.0418452326717817
5.75510204081633,-2.3265306122449,0.0125618972217125
5.75510204081633,-2.08163265306122,0.0685308040217582
5.75510204081633,-1.83673469387755,0.123592528913627
5.75510204081633,-1.59183673469388,0.175593613255346
5.75510204081633,-1.3469387755102,0.222683688070913
5.75510204081633,-1.10204081632653,0.26329246192394
5.75510204081633,-0.857142857142857,0.296102623048247
5.75510204081633,-0.612244897959184,0.320022966602154
5.75510204081633,-0.36734693877551,0.334164521799032
5.75510204081633,-0.122448979591837,0.337821562458822
5.75510204081633,0.122448979591837,0.3304589426284
5.75510204081633,0.36734693877551,0.311706958074412
5.75510204081633,0.612244897959184,0.281364690127745
5.75510204081633,0.857142857142857,0.239412422571766
5.75510204081633,1.10204081632653,0.186033192221102
5.75510204081633,1.3469387755102,0.12164283036881
5.75510204081633,1.59183673469388,0.0469269594778907
5.75510204081633,1.83673469387755,-0.0371177121520997
5.75510204081633,2.08163265306122,-0.129141855672988
5.75510204081633,2.3265306122449,-0.227407509345321
5.75510204081633,2.57142857142857,-0.329765311527777
5.75510204081633,2.81632653061224,-0.43365475054041
5.75510204081633,3.06122448979592,-0.536139010836947
5.75510204081633,3.30612244897959,-0.633987046744992
5.75510204081633,3.55102040816327,-0.72381510746479
5.75510204081633,3.79591836734694,-0.80229721805357
5.75510204081633,4.04081632653061,-0.866448190637925
5.75510204081633,4.28571428571429,-0.913972833125966
5.75510204081633,4.53061224489796,-0.943660789262184
5.75510204081633,4.77551020408163,-0.955788319618302
5.75510204081633,5.02040816326531,-0.952467960570128
5.75510204081633,5.26530612244898,-0.937867609546998
5.75510204081633,5.51020408163265,-0.918207197538026
5.75510204081633,5.75510204081633,-0.901440334320636
5.75510204081633,6,-0.896547540864169
6,-6,0.450402926223216
6,-5.75510204081633,0.302513327936592
6,-5.51020408163265,0.157291279638146
6,-5.26530612244898,0.0245448946315644
6,-5.02040816326531,-0.0884064423950522
6,-4.77551020408163,-0.176944542807734
6,-4.53061224489796,-0.239005416633088
6,-4.28571428571429,-0.274697309537704
6,-4.04081632653061,-0.285799955420881
6,-3.79591836734694,-0.275239023160056
6,-3.55102040816327,-0.246602112702262
6,-3.30612244897959,-0.203735693459707
6,-3.06122448979592,-0.15043969212119
6,-2.81632653061224,-0.0902595791713155
6,-2.57142857142857,-0.0263648665997062
6,-2.3265306122449,0.0385028516812614
6,-2.08163265306122,0.102030956377273
6,-1.83673469387755,0.162303569903494
6,-1.59183673469388,0.217750932756259
6,-1.3469387755102,0.267091813481138
6,-1.10204081632653,0.309276863256337
6,-0.857142857142857,0.343437772734358
6,-0.612244897959184,0.368844769763433
6,-0.36734693877551,0.384873479669209
6,-0.122448979591837,0.39098136141744
6,0.122448979591837,0.386693646158953
6,0.36734693877551,0.371598729880579
6,0.612244897959184,0.345353129751951
6,0.857142857142857,0.307696275913513
6,1.10204081632653,0.258475490585246
6,1.3469387755102,0.197681434798081
6,1.59183673469388,0.125494001833126
6,1.83673469387755,0.0423380077089128
6,2.08163265306122,-0.0510530388197933
6,2.3265306122449,-0.1535684137044
6,2.57142857142857,-0.263652437747334
6,2.81632653061224,-0.379245828695592
6,3.06122448979592,-0.497747617910509
6,3.30612244897959,-0.616012282373858
6,3.55102040816327,-0.730399313458573
6,3.79591836734694,-0.83689351057885
6,4.04081632653061,-0.931312700475352
6,4.28571428571429,-1.00961403824556
6,4.53061224489796,-1.06829930187216
6,4.77551020408163,-1.10490281971087
6,5.02040816326531,-1.11852295074987
6,5.26530612244898,-1.11033095287635
6,5.51020408163265,-1.08396329122461
6,5.75510204081633,-1.04568108576627
6,6,-1.00417196688065

